MsFEM for advection-dominated problems in heterogeneous media: Stabilization via nonconforming variants

We study the numerical approximation of advection-diffusion equations with highly oscillatory coefficients and possibly dominant advection terms by means of the Multiscale Finite Element Method. The latter method is a now classical, finite element type method that performs a Galerkin approximation on a problem-dependent basis set, itself pre-computed in an offline stage. The approach is implemented here using basis functions that locally resolve both the diffusion and the advection terms. Variants with additional bubble functions and possibly weak inter-element continuity are proposed. Some theoretical arguments and a comprehensive set of numerical experiments allow to investigate and compare the stability and the accuracy of the approaches. The best approach constructed is shown to be adequate for both the diffusion- and advection-dominated regimes, and does not rely on an auxiliary stabilization parameter that would have to be properly adjusted.

==> data/example_advMsFEMstar_1D.dat <==
x	solRef	solMsFEM	solMsFEMstar	solMsFEMB	solMsFEMBstar	solMsFEMsupg	solMsFEMdiffonly	
0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	
0.001953125	4.5567024742284094e-05	1.4559094588817136e-06	7.475166263861635e-07	0.0005727116908230537	0.0003121329175022543	0.0006870109048042986	0.0011275621530613697	
0.00390625	0.00014702682264649498	4.702625014273e-06	2.4144979376180697e-06	0.0016768654134212265	0.0009139793294603021	0.0020156105857865388	0.0033081370265733486	
0.005859375	0.0002684125928923946	8.604776227325856e-06	4.418003645088669e-06	0.0028309137650453773	0.0015431063763549563	0.003344210163046415	0.005488711729850167	
0.0078125	0.00033974234593219264	1.0917182258875922e-05	5.605276620749555e-06	0.003429496788571621	0.0018694704726633523	0.004031221014216504	0.006616273794883959	
0.009765625	0.0004171091325144318	1.3459759385660785e-05	6.910727769889498e-06	0.0040023578476620966	0.002181864864993369	0.00471823197265501	0.007743836035972903	
0.01171875	0.0005862864964327916	1.912977180158066e-05	9.821917423105728e-06	0.0051068446653400245	0.0027842943725453497	0.0060468317573596116	0.009924411079720037	
0.013671875	0.0007848048476825068	2.5944426008653065e-05	1.3320807612865057e-05	0.006261293161827601	0.0034141221224343035	0.007375431230897115	0.01210498561276168	
0.015625	0.0008992257259784129	2.998277476321959e-05	1.5394242069086688e-05	0.006860113310299845	0.0037409014537609954	0.008062442028432986	0.013232547589767885	
0.017578125	0.001020839684507329	3.4423090926745604e-05	1.7674061146020502e-05	0.007433235192957202	0.004053752464782607	0.008749453040505697	0.014360109918884395	
0.01953125	0.0012812976354856654	4.432511022542408e-05	2.2758116349730938e-05	0.008538303653900542	0.0046572002437661264	0.010078052928932647	0.016540685132866665	
0.021484375	0.0015811049642604652	5.622611308317612e-05	2.88685220844887e-05	0.009693451019418061	0.00528825172416227	0.011406652298747768	0.018721259495673118	
0.0234375	0.001750897528556489	6.327862060715546e-05	3.248953477846309e-05	0.010292685316105448	0.005615756235434923	0.012093663042649418	0.019848821384651726	
0.025390625	0.0019282482525069583	7.103311787493806e-05	3.647097442195986e-05	0.010866262666082217	0.005929404661271099	0.012780674108356323	0.020976383801795787	
0.02734375	0.0023015738648111484	8.832584631348201e-05	4.5349687273596516e-05	0.011972346830867486	0.006534630695809412	0.014109274100505586	0.023156959186013137	
0.029296875	0.002724633965090909	0.00010910956711157371	5.602080199159197e-05	0.013128714752522015	0.007167819313596754	0.015437873366598303	0.02533753337858436	
0.03125	0.0029608801451248916	0.00012142595330665392	6.234448057040081e-05	0.013728672348030732	0.007496590287680261	0.01612488405686572	0.026465095179535353	
0.033203125	0.0032042506963389774	0.00013496828345301463	6.9297603158251e-05	0.0143030450880635	0.007811631289229985	0.01681189517620681	0.02759265768470695	
0.03515625	0.003709587802488538	0.00016516802813782854	8.480324544033035e-05	0.01541090299313986	0.008419962803441946	0.018140495272078384	0.029773233239159376	
0.037109375	0.004275196415901182	0.0002014643854904528	0.00010343910938971397	0.016569402536952084	0.009056883717795085	0.01946909443444866	0.03195380726149531	
0.0390625	0.004587539620092616	0.0002229735252143951	0.00011448268044753223	0.017170623326956687	0.00938786644242824	0.02015610507108182	0.03308136897441866	
0.041015625	0.004905783931544806	0.0002466236341382414	0.00012662550260489222	0.017746385092676405	0.009705339399167399	0.020843116244057082	0.03420893156761776	
0.04296875	0.005559418716151865	0.0002993639855806507	0.00015370430846341882	0.018857340560775752	0.010319094236028573	0.02217171644365094	0.036389507292305216	
0.044921875	0.006283785837438904	0.0003627513633269521	0.00018624968309459655	0.020019562797874042	0.010962533207419528	0.023500315502298755	0.038570081144405834	
0.046875	0.006680222202219068	0.00040031458079899205	0.0002055359988950837	0.020622989647546313	0.011297378517991891	0.024187326085297656	0.03969764276930152	
0.048828125	0.007080573417105634	0.0004416167529316311	0.00022674202938459325	0.021201177154725193	0.011619098585614957	0.024874337311907063	0.0408252054505281	
0.05078125	0.007895581870161202	0.0005337216595358412	0.000274032023029717	0.02231754208869535	0.012242324589029869	0.026202937615223153	0.043005781345450494	
0.052734375	0.00879148084974461	0.0006444203620457062	0.00033086874466834115	0.02348626564025312	0.012897146624995803	0.02753153657014847	0.04518635502731573	
0.0546875	0.009278186147350596	0.0007100201641528905	0.0003645500580656919	0.024093545154250353	0.0132387375140308	0.028218547099513082	0.0463139165641837	
0.056640625	0.009766100043382969	0.0007821496171735195	0.0004015839306435061	0.02467596890673337	0.013567874651413797	0.028905558379756634	0.04744147933343776	
0.05859375	0.010752064904562226	0.0009430001533763798	0.00048417041941261057	0.0258017807767348	0.014207640911242379	0.03023415878679496	0.04962205539859511	
0.060546875	0.01182855594408245	0.0011363225968290503	0.0005834291609867397	0.02698185818233242	0.014882342183142815	0.03156275763799778	0.05180262891022497	
0.0625	0.012409751895738634	0.0012508850419692028	0.0006422496679758864	0.027595865964694852	0.015235713462677226	0.032249768113728115	0.05293019035906525	
0.064453125	0.012988788784032023	0.0013768507653286817	0.0007069250308506465	0.02818568779744243	0.015577803635305802	0.03293677944760578	0.05405775321634672	
0.06640625	0.014151592105319494	0.0016577575696511615	0.0008511527542266222	0.02932799757679426	0.016246455497027284	0.03426537995836626	0.056238329451738886	
0.068359375	0.015413826131631081	0.0019953727929298013	0.0010244966329838274	0.03052790323395078	0.016955873582649827	0.03559397870584659	0.058418902793133366	
0.0703125	0.01609168902003391	0.0021954428148298127	0.0011272198256242383	0.031153661193586334	0.01732981796790568	0.03628098912794263	0.05954646415394595	
0.072265625	0.016763436675123547	0.0024154273397348713	0.0012401678450982656	0.031756402884607925	0.01769452909737032	0.03696800051545441	0.06067402709925484	
0.07421875	0.018105132492151076	0.002905998490706861	0.0014920448347969448	0.032927524280352366	0.018413626274897284	0.03829660112993706	0.06285460350488185	
0.076171875	0.01955423965531168	0.003495604317077629	0.0017947698123273717	0.034162057741368615	0.019183673282800864	0.03962519977369483	0.06503517667604086	
0.078125	0.020328853214681496	0.003845003403554892	0.0019741639530773776	0.03480833605968137	0.01959354623102478	0.040312210142156565	0.06616273794882568	
0.080078125	0.021092892503998865	0.004229180859887592	0.002171414568038022	0.03543364075378581	0.019997762220977256	0.0409992215833024	0.0672903009821619	
0.08203125	0.02261166237237716	0.005085906472800432	0.002611288514866508	0.036655078226974905	0.020804956253893832	0.04232782230150721	0.06947087755802374	
0.083984375	0.024244727581311784	0.006115584658462644	0.0031399625741729514	0.03795008519330788	0.021680884676067543	0.043656420841542434	0.07165145055894728	
0.0859375	0.025114081184799884	0.006725769635179129	0.0034532536325447925	0.03863219997484533	0.022153502712223584	0.044343431156369954	0.07277901174370453	
0.087890625	0.025967995141627252	0.007396691001108849	0.003797728952057726	0.03929690830590942	0.022626709341986403	0.04503044265115003	0.07390657486506837	
0.08984375	0.027658187500775595	0.008892862910646107	0.004565917778284661	0.04060621690341574	0.023587754276881957	0.0463590434730773	0.07608715161116554	
0.091796875	0.029468313526195236	0.0106910764267371	0.0054891857005240135	0.04200683389475415	0.024648592341637302	0.047687641909390274	0.0782677244418541	
0.09375	0.030428345709883165	0.01175669371156049	0.006036312194490066	0.04275153293955586	0.02523078741606065	0.048374652170583614	0.07939528553858384	
0.095703125	0.03136777185338379	0.012928380055471094	0.006637898383548511	0.04348505512125887	0.02582447817909253	0.04906166371899796	0.08052284874797534	
0.09765625	0.03322002436574896	0.015541270751116465	0.007979451064595631	0.04494782037634282	0.02705420583136181	0.05039026464464767	0.08270342566430779	
0.099609375	0.0351964811443352	0.01868164207750081	0.009591831398536019	0.04653287308882678	0.028437967172766282	0.05171886297723837	0.08488399832476134	
0.1015625	0.03624116752566326	0.020542619061720967	0.010547324357620893	0.047386868327118824	0.029211525854564345	0.052405873184797586	0.08601155933346363	
0.103515625	0.03725989229541712	0.022588833354715503	0.011597924857419348	0.048240565886288535	0.03001562816433411	0.05309288478684621	0.08713912263088285	
0.10546875	0.039261334512808034	0.027151943879344068	0.013940791005028236	0.04997132532536246	0.03171457897993983	0.054421485816218515	0.08931969971745081	
0.107421875	0.04138979142068009	0.03263623814122505	0.016756626234163415	0.051878473694114746	0.03366228840135203	0.05575008404508707	0.09150027220766958	
0.109375	0.04251127510813649	0.0358862185847167	0.01842528385714907	0.052923342093805364	0.034770041446845854	0.056437094199012154	0.09262783312834441	
0.111328125	0.04360136836895895	0.039459694502141686	0.020260035768382274	0.05398691197949698	0.035941603100075305	0.05712410585469508	0.09375539651379136	
0.11328125	0.045735900338881974	0.04742863774730166	0.02435157974053306	0.05618569210695089	0.038459997706712365	0.05845270698778988	0.09593597377059469	
0.115234375	0.047998736406326056	0.05700632153864948	0.029269109352436925	0.058655343241149197	0.04139257707013904	0.059781305112936195	0.0981165460905785	
0.1171875	0.049187498077421	0.06268203540983623	0.032183226339204424	0.060033549514377435	0.04308396182795318	0.06046831521322718	0.09924410692322595	
0.119140625	0.050339484782841046	0.0689226966035022	0.03538740773486032	0.061463637043946334	0.04489724858525725	0.061155326922544384	0.10037167039670057	
0.12109375	0.052588125563850986	0.08283953164416835	0.04253281469413794	0.064479760948132	0.048846706686244155	0.06248392815936174	0.1025522478237394	
0.123046875	0.054964810916100795	0.09956584544642527	0.05112070976485418	0.06793175797854444	0.053499247199919726	0.06381252618078592	0.10473281997348842	
0.125	0.05620987488195057	0.10947782138230355	0.05620987706657617	0.06989210022022908	0.05620987706657617	0.06449953622744277	0.10586038071810841	
0.126953125	0.057412940180353	0.10947815287364017	0.056211209830419405	0.07099796936451197	0.05742360600211083	0.06550754983557196	0.10654350902246017	
0.12890625	0.059754238722114016	0.10947889210785047	0.05621418192808326	0.07312987888862578	0.0597634096981649	0.06745693164133486	0.1078646002029419	
0.130859375	0.06222177898914028	0.10947977437376491	0.05621775083799793	0.0753579598105391	0.06220871858167585	0.06940630997579623	0.10918568583276272	
0.1328125	0.06351095078498586	0.10948029720256144	0.0562198657659857	0.0765135312584017	0.06347692734265147	0.07041432178893636	0.10986881126690129	
0.134765625	0.06475317412848848	0.10948087513054822	0.056222192778750964	0.0776193430793797	0.0646904962449926	0.07142233547575999	0.11055193962458397	
0.13671875	0.06716367362223344	0.10948216392482969	0.056227382077094115	0.07975112477104883	0.06702994306290741	0.07337171743370895	0.11187303090820169	
0.138671875	0.0696971076974139	0.10948370669395305	0.05623361578789303	0.08197905167901856	0.06947482261125432	0.07532109561598432	0.1131941164348866	
0.140625	0.07101723805595637	0.10948462093546528	0.056237309870890644	0.08313453185856454	0.07074277694917736	0.07632910735042986	0.11387724181569397	
0.142578125	0.07228585124427263	0.10948562923647683	0.05624137322407287	0.08424024351156795	0.07195606630682937	0.0773371211159479	0.11456037022670758	
0.14453125	0.0747405968918746	0.10948787777367719	0.05625043460622356	0.08637180182607604	0.0742948897328943	0.07928650322608262	0.11588146161346086	
0.146484375	0.07731353726457132	0.10949057403504099	0.056261322082669735	0.08859945988717499	0.07673901962957262	0.0812358812561717	0.11720254703700941	
0.1484375	0.07865080675789944	0.10949217183346052	0.05626777397672208	0.08975478074867022	0.07800652972560324	0.08224389291192279	0.11788567236448584	
0.150390625	0.07993247033131548	0.10949393173103972	0.056274869647040086	0.09086031741045289	0.07921933082560148	0.08325190675613525	0.11856880082883034	
0.15234375	0.0824055495413063	0.10949785634792567	0.05629069317442849	0.0929914854900364	0.08155706542453539	0.08520128901845611	0.11988989231871974	
0.154296875	0.08499075350678346	0.10950256704969173	0.05630970791277627	0.09521867416187782	0.08399988627392503	0.08715066689635931	0.12121097763913254	
0.15625	0.08633097169525385	0.10950535860096232	0.05632097600395036	0.09637371686435471	0.08526662063147675	0.08815867847341585	0.1218941029132779	
0.158203125	0.08761206369364724	0.10950843107476761	0.05633336726442024	0.09747894786479652	0.08647856898083779	0.08916669239632283	0.12257723143095342	
0.16015625	0.09007716701056752	0.10951528277041135	0.05636100009410823	0.09960943431172459	0.08881440192390828	0.09111607481082952	0.12389832302397855	
0.162109375	0.09264712639227635	0.10952351145867925	0.05639420815266566	0.10183580337029013	0.09125493680644325	0.09306545253654631	0.12521940824125485	
0.1640625	0.09397603900467766	0.10952838776083756	0.05641388717347023	0.1029903603717833	0.09252031650517882	0.09407346403490818	0.12590253346206898	
0.166015625	0.09524294984181617	0.10953375249677232	0.056435526567891574	0.10409505751067555	0.09373077555918499	0.09508147803650942	0.1265856620330752	
0.16796875	0.0976739404664737	0.10954571599594708	0.056483782974255596	0.10622435343261119	0.09606328733529296	0.09703086060320171	0.12790675372923568	
0.169921875	0.10020147708500328	0.10956008843958064	0.05654177802024118	0.10844929125227709	0.09849983017426736	0.09898023817673224	0.1292278388433757	
0.171875	0.10150507458048162	0.10956860551734951	0.056576145754041206	0.109603000104818	0.09976284419696871	0.09998824959639975	0.12991096401085897	
0.173828125	0.10274450165046593	0.10957797342320852	0.05661393594169518	0.11070676485696629	0.10097070230410557	0.1009962636766954	0.1305940926351961	
0.17578125	0.1051159812227082	0.10959886409432078	0.056698209032545195	0.1128339815324723	0.10329741390177045	0.10294564639557414	0.13191518443449313	
0.177734375	0.10757483522129402	0.10962396589407225	0.05679949167697105	0.11505641998003144	0.10572698523211028	0.10489502381691904	0.13323626944549768	
0.1796875	0.10883965605360373	0.10963884116414224	0.056859511544237656	0.11620864771028357	0.10698586795447589	0.10590303515789204	0.1339193945596499	
0.181640625	0.11003889169211192	0.10965520014193683	0.056925507218902424	0.11731078409766202	0.10818918374431677	0.1069110493168823	0.13460252323731822	
0.18359375	0.11232675008861952	0.10969168108335246	0.05707267927154311	0.11943436947783118	0.11050576585753247	0.10886043218794683	0.13592361513975088	
0.185546875	0.11469214837973718	0.10973552045903857	0.057249558685609526	0.12165244318253071	0.11292316238907957	0.11080980945710547	0.1372447000476192	
0.1875	0.11590557039906463	0.10976149957446006	0.05735437702852154	0.12280208437598211	0.11417483035306603	0.1118178207193839	0.13792782510844034	
0.189453125	0.11705277696590796	0.1097900676484781	0.057469630314626714	0.12390137695369591	0.11537021344734437	0.11282583495706858	0.13861095383943953	
0.19140625	0.11923471421155576	0.10985377518862502	0.057726648108229826	0.12601862056513874	0.11766910544533907	0.11477521798031899	0.139932045845008	
0.193359375	0.12148390673945512	0.10993033756726367	0.05803554851181862	0.12822907187332902	0.12006524023537576	0.11672459509729154	0.14125313064974027	
0.1953125	0.12263442042384419	0.10997570826062929	0.05821860219616011	0.12937419605175443	0.12130430853916822	0.11773260628087544	0.14193625565723036	
0.197265625	0.12371888655212902	0.11002559810503863	0.0584198781871347	0.13046852218627777	0.12248583803550028	0.11874062059725454	0.14261938444156047	
0.19921875	0.12577489554710228	0.11013685374178976	0.058868728826051445	0.13257469050161394	0.12475383615360701	0.1206900037726909	0.14394047655026482	
0.201171875	0.12788764775780967	0.11027056304946342	0.05940818857440217	0.13477183029905876	0.1271128399106934	0.12263938073747725	0.1452615612518609	
0.203125	0.12896510535955422	0.11034979888443205	0.05972787120784102	0.13590906610615902	0.12832990444788053	0.12364739184236684	0.1459446862060202	
0.205078125	0.12997747782442745	0.11043692472766535	0.06007937587488524	0.1369947188642484	0.129487240177033	0.12465540623744041	0.1466278150436813	
0.20703125	0.131890277437514	0.11063121759991593	0.06086324032697977	0.13908154532696254	0.13170128557179883	0.12660478956506338	0.1479489072555223	
0.208984375	0.1338493082958205	0.11086472739053758	0.06180534522781311	0.14125543823554393	0.1339954444191544	0.12855416637766423	0.14926999185398304	
0.2109375	0.13484514350955626	0.11100310476721467	0.06236363447292298	0.14237889798859377	0.13517408200869363	0.12956217740385934	0.14995311675481135	
0.212890625	0.13577762969727758	0.11115525896329924	0.06297749609732983	0.1434494036413161	0.1362891660644825	0.13057019187762753	0.1506362456458036	
0.21484375	0.13753303885016815	0.11149456673565566	0.0643464233150638	0.14550245166930992	0.13840898914046662	0.13251957535743614	0.1519573379607801	
0.216796875	0.13932439492185136	0.11190236649364185	0.06599170127090727	0.14763574670357135	0.14058990400689247	0.1344689520178506	0.15327842245610449	
0.21875	0.14023180831919768	0.11214402771293996	0.06696668928673365	0.14873514824761808	0.1417014334680582	0.1354769629653511	0.15396154730360165	
0.220703125	0.14107834491369312	0.11240974638448062	0.0680387269057463	0.14977920117829457	0.14274272981191313	0.13648497751781363	0.15464467624792477	
0.22265625	0.14266558955850356	0.11300230585923776	0.07042939838080253	0.15177325895546978	0.14469800439164904	0.13843436114980806	0.15596576866603698	
0.224609375	0.14427894706004277	0.11371448282890476	0.0733026865144516	0.1538356546318962	0.14668115191322478	0.14038373765803627	0.15728685305822512	
0.2265625	0.14509305327669353	0.11413651729919387	0.07500539059942044	0.15489304137596727	0.14767548489068028	0.14139174852684214	0.15796997785239114	
0.228515625	0.14584943751203838	0.11460056315449607	0.07687757944805322	0.15589089763643516	0.14858791948918124	0.14239976315799902	0.15865310685004505	
0.23046875	0.14726138385690812	0.11563539735220899	0.08105260875389689	0.1577819356503561	0.1502558290610293	0.14434914694217918	0.15997419937129292	
0.232421875	0.14869027213421893	0.11687913381661606	0.0860704742231668	0.15972051394273168	0.1518935989867403	0.14629852329822107	0.1612952836603448	
0.234375	0.14940820562332613	0.11761616924782498	0.08904405001331907	0.16070452678352334	0.15268326197776194	0.14730653408833266	0.16197840840118002	
0.236328125	0.15007218626093502	0.11842657052510963	0.0923136101729771	0.16162170585846541	0.1533706544197134	0.14831454879818393	0.16266153745216486	
0.23828125	0.15130549519507844	0.12023378622593417	0.09960481345824435	0.16333283167275559	0.15453671419188478	0.15026393273455063	0.16398263007654926	
0.240234375	0.15254743679363522	0.12240582969101443	0.10836793448938445	0.16505517738638775	0.15557132234001098	0.15221330893840712	0.16530371426246582	
0.2421875	0.1531684138562444	0.12369297776273439	0.11356094030110901	0.1659110512873985	0.15600355301835767	0.15322131964982416	0.16598683894997	
0.244140625	0.1537397399173886	0.12510824860989583	0.11927084737094261	0.16668733695629354	0.15629793537180905	0.15422933443837014	0.16666996805428605	
0.24609375	0.15479493929275773	0.1282643390154766	0.13200408705859928	0.1680842668497621	0.15658757253406072	0.15617871852692256	0.16799106078180612	
0.248046875	0.15585150358699817	0.13205756298062277	0.1473078625071538	0.16942898756658303	0.1565688287322459	0.1581280945785927	0.16931214486458634	
0.25	0.15637683933676386	0.13430541897007883	0.15637684541441507	0.17006108174389437	0.15637684541441507	0.1591361052113151	0.16999526949875937	
0.251953125	0.15685726553550178	0.13430633552129181	0.15637705370454746	0.1701518195920981	0.15657562507359343	0.15929641157509483	0.17063347874777213	
0.25390625	0.15773873874038835	0.13430837945408056	0.15637751819690213	0.1703267201592697	0.15695882572146966	0.1596064255534579	0.17186770166724638	
0.255859375	0.15861550796149979	0.1343108284000123	0.1563780676000222	0.17050947224095875	0.15735929361718518	0.1599164313185492	0.1731019157424894	
0.2578125	0.1590485878564471	0.13431227963986295	0.1563783931750755	0.17060423760155805	0.15756698539119823	0.16007673343529563	0.17374012041820347	
0.259765625	0.15944183661536443	0.1343138790841393	0.15637875552524177	0.17069490730959197	0.15776573005720718	0.1602370398115903	0.17437832971704054	
0.26171875	0.16015772768727804	0.134317445886031	0.1563795635754363	0.17086965592243164	0.15814885266941536	0.1605470538141559	0.1756125527328694	
0.263671875	0.16086417608474862	0.13432172513220011	0.15638052589257048	0.17105222534300285	0.15854922670846597	0.16085705955504426	0.1768467667117574	
0.265625	0.16121038264233012	0.13432426100385458	0.15638109615953982	0.17114688245903473	0.15875686286323062	0.16101736165927558	0.17748497133764696	
0.267578125	0.1615220635133318	0.13432705304165488	0.15638172755768467	0.1712374331632806	0.15895554640703558	0.16117766804808453	0.17812318068630761	
0.26953125	0.16208410084518235	0.13433327935779202	0.15638313559179462	0.17141191639461137	0.1593385327151564	0.1614876820748516	0.17935740379848986	
0.271484375	0.16263338959791152	0.1343407550110247	0.1563848190153595	0.1715941668286334	0.1597387428661128	0.16179768779153694	0.18059161768102278	
0.2734375	0.16289998587975907	0.13434518506631504	0.1563858166083775	0.17168863491395356	0.15994628190116134	0.16195798988325288	0.18122982225708753	
0.275390625	0.1631374741142121	0.13435005983037326	0.1563869178676095	0.1717789777870033	0.1601448586914351	0.16211829628457625	0.18186803165557192	
0.27734375	0.16356071657002394	0.1343609306796562	0.1563893737040338	0.17195299754941865	0.16052760693643453	0.16242831033554464	0.18310225486410742	
0.279296875	0.16396940888654643	0.13437398848706755	0.15639231645633844	0.17213469092034017	0.16092753089753006	0.1627383160280284	0.1843364686502868	
0.28125	0.1641653812751226	0.13438172651436794	0.15639406032473488	0.17222882889131985	0.16113490033711073	0.1628986181072298	0.18497467317652766	
0.283203125	0.16433765817193724	0.13439023851825616	0.15639598214185663	0.1723188088064095	0.16133329068403457	0.16305892452106852	0.18561288262483686	
0.28515625	0.16464016910792184	0.13440922050594975	0.15640026784348848	0.1724920191632342	0.16171562315556592	0.16336893859623994	0.18684710592972748	
0.287109375	0.1649278716829613	0.1344320268981468	0.15640540986736495	0.17267273969797212	0.16211504734095022	0.1636789442645225	0.18808131961955377	
0.2890625	0.16506373535351582	0.13444554191486335	0.1564084570191481	0.17276630116841785	0.16232212061456874	0.16383924633120972	0.1887195240959712	
0.291015625	0.16518119384114516	0.13446040593622194	0.15641181184544528	0.1728556472146459	0.16252018534911583	0.16399955275756356	0.1893577335941049	
0.29296875	0.16538365008858474	0.1344935530863186	0.15641929319441122	0.17302744402759923	0.16290179169666863	0.16430956685693773	0.19059195699535042	
0.294921875	0.16557258867732183	0.13453338425108016	0.15642827599098733	0.1732064656266881	0.16330034310342612	0.16461957250101744	0.1918261705888218	
0.296875	0.16566015997610126	0.13455698810972383	0.15643359917603314	0.1732990203116898	0.16350689917039368	0.1647798745551896	0.19246437501541475	
0.298828125	0.165734379637026	0.13458294519280736	0.15643945658663583	0.1733872593745897	0.1637043952500004	0.16494018099405766	0.1931025845633719	
0.30078125	0.16585962391131887	0.13464083015598705	0.1564525187629976	0.1735565875862378	0.16408473348240454	0.16525019511763311	0.19433680806097053	
0.302734375	0.1659741622089145	0.1347103931112871	0.1564682090235927	0.17373264220118492	0.16448176070421017	0.16556020073750977	0.19557102155808667	
0.3046875	0.16602630286495193	0.13475161596212648	0.15647750703672844	0.17382343865805774	0.16468741354260338	0.16572050277916645	0.19620922593485468	
0.306640625	0.166069799272691	0.13479694579080131	0.15648773492054008	0.1739097444980928	0.164883916521625	0.1658808092305488	0.1968474355326354	
0.30859375	0.16614234569754915	0.13489803247513074	0.1565105433646146	0.17407476157300836	0.16526204011417076	0.16619082337832547	0.1980816591265871	
0.310546875	0.16620845793872177	0.135019518553944	0.15653794743310495	0.174245634704207	0.16565640554543767	0.1665008289740004	0.1993158725273496	
0.3125	0.16623879664624633	0.13509151093098398	0.15655418702245094	0.17433336062546548	0.16586048101274495	0.16666113100314253	0.19995407685429373	
0.314453125	0.1662647504409867	0.13517067301274285	0.1565720474307814	0.17441629031112363	0.16605524964609655	0.16682143746704037	0.2005922865018995	
0.31640625	0.1663102538916905	0.135347206491989	0.15661187660092557	0.17457377847490643	0.16642950560317135	0.16713145163902035	0.20182651019220668	
0.318359375	0.16635496258697338	0.13555937028332826	0.15665973747619252	0.17473560275565836	0.1668192225476954	0.16744145721049436	0.2030607234966165	
0.3203125	0.16637759998533444	0.1356850980688439	0.15668809972321834	0.17481796634849442	0.16702054333221336	0.16760175922712078	0.20369892777373536	
0.322265625	0.16639957155287094	0.1358233442563256	0.15671928945030303	0.1748949999672547	0.16721228312132874	0.16776206570353158	0.20433713747116306	
0.32421875	0.166444272305687	0.13613163681163173	0.15678884334424847	0.1750393397501453	0.16757978467782353	0.16807207989971212	0.20557136125782252	
0.326171875	0.16649506328567912	0.13650215870996585	0.1568724296597141	0.17518536127309456	0.16796138360112345	0.16838208544698513	0.2068055744658796	
0.328125	0.1665242667230952	0.13672172915348701	0.15692196272224637	0.17525836018720695	0.1681578936645283	0.1685423874511012	0.20744377869317973	
0.330078125	0.16655590265344275	0.13696315887831034	0.15697643055844313	0.1753250970041543	0.16834434391782532	0.16870269394003204	0.20808198844043801	
0.33203125	0.16662605836290198	0.1375015533769036	0.1570978952346721	0.17544647465404706	0.16870004967333269	0.16901270816041836	0.20931621232345604	
0.333984375	0.1667102857930438	0.1381486293407579	0.15724387188756261	0.17556489850340004	0.1690674714358777	0.16932271368348734	0.21055042543515662	
0.3359375	0.16676018048158175	0.13853208510143677	0.1573303773237122	0.1756215430982128	0.16925558014570538	0.16948301567508464	0.2111886296126277	
0.337890625	0.1668149181614877	0.13895371290570474	0.15742549767737607	0.1756702977402475	0.16943279282753726	0.16964332217652642	0.21182683940970531	
0.33984375	0.1669362354614411	0.13989395375815422	0.15763761851359812	0.17575157467739513	0.16976789856099483	0.16995333642111643	0.21306106338907946	
0.341796875	0.16708052970694393	0.14102399931925785	0.15789255265399676	0.1758218024008445	0.17011056157841384	0.1702633419199862	0.21429527640442964	
0.34375	0.16716479295435968	0.1416936617768986	0.1580436260521598	0.17584988607985638	0.1702839983115706	0.17042364389906994	0.21493348053207803	
0.345703125	0.16725556968848862	0.14242998462530373	0.1582097413122003	0.17586723693432496	0.17044507863564154	0.1705839504130254	0.2155716903789784	
0.34765625	0.16745264772111995	0.14407200352360838	0.1585801826164093	0.17587848261714012	0.17074420879618238	0.17089396468180895	0.21680591445469583	
0.349609375	0.1676823388799597	0.14604549946546494	0.15902539837047952	0.1758645414069752	0.1710436335587349	0.1712039701564679	0.2180401273736809	
0.3515625	0.16781390401726826	0.14721498872152752	0.1592892322248976	0.17584274676525632	0.17119144739931932	0.17136427212303573	0.21867833145150373	
0.353515625	0.1679528769746109	0.14850088996226776	0.15957933185405188	0.17580525454245952	0.17132435442110142	0.17152457864950707	0.2193165413482297	
0.35546875	0.16824867489332054	0.15136848281671159	0.1602262614916338	0.17569419875180342	0.17156065739261017	0.17183459294249556	0.22055076552030478	
0.357421875	0.16858724447615056	0.15481496701468522	0.1610037820127645	0.17553326627196486	0.1717845715800501	0.17214459839295376	0.22178497834293745	
0.359375	0.16877802089007732	0.15685734579805188	0.16146453892466822	0.1754243649344672	0.17188763802366763	0.17230490034700288	0.22242318237093114	
0.361328125	0.1689763039379527	0.15910302195405265	0.16197116287322277	0.17529109563371942	0.17197134363019526	0.17246520688598513	0.22306139231747624	
0.36328125	0.16939164391098882	0.16411093756555367	0.1631009473144724	0.17496645449479414	0.1720979261796888	0.1727752212031742	0.22429561658590352	
0.365234375	0.16986021653731587	0.17012982489731077	0.16445879956642806	0.17454881882225448	0.1721899699280358	0.17308522662943446	0.22552982931218749	
0.3671875	0.17012083186804966	0.173696603991525	0.16526345975665263	0.17428779575018122	0.17221489024607323	0.1732455285709743	0.22616803329036414	
0.369140625	0.1703882549904603	0.1776184157103898	0.16614821831386362	0.17398726288733876	0.1722126712771724	0.17340583512247598	0.22680624328673946	
0.37109375	0.17094137146388094	0.1863641567558026	0.16812125266220954	0.1732896197010646	0.17214763981252051	0.17371584946386703	0.2280404676515206	
0.373046875	0.17155825757784865	0.1968754477813459	0.17049258696793967	0.1724236816880031	0.17200938715664338	0.17402585486592062	0.22927468028144452	
0.375	0.1718978276626994	0.20310441519950884	0.17189783434355532	0.17189699565732605	0.17189783434355532	0.17418615679494379	0.22991288420979458	
0.376953125	0.17224272417083566	0.2031056313368439	0.1718990502000552	0.1728901909723005	0.17263037558405706	0.17522402686287533	0.22987512157257914	
0.37890625	0.1729488691478128	0.20310834335439734	0.17190176159133833	0.17480496989143335	0.17404267924059472	0.17723114761090733	0.22980209299704416	
0.380859375	0.17372916865240867	0.20311159135800105	0.17190501061021318	0.17680621579160857	0.17551880195003206	0.1792382592387063	0.2297290525959996	
0.3828125	0.17415510019548397	0.20311351611762782	0.17190693597148773	0.17784419589952866	0.1762844434795129	0.18027612459061929	0.22969128384388313	
0.384765625	0.1745841263367217	0.2031156381364631	0.17190905778014112	0.17883754506335037	0.17701719440156685	0.18131399473957416	0.22965352120371688	
0.38671875	0.17545523921771353	0.20312037029307037	0.17191378946803698	0.1807526670693706	0.17842996565336064	0.1833211156442951	0.22958049262247443	
0.388671875	0.1764105146074326	0.20312604625387232	0.17191946663347546	0.18275432498069588	0.1799066501060469	0.18532822711540065	0.22950745222713154	
0.390625	0.1769283448468547	0.20312940981547928	0.1719228309089469	0.1837925492455019	0.18067262452331867	0.18636609238629342	0.22946968347796964	
0.392578125	0.17744633571710447	0.20313311385128976	0.17192653485796172	0.18478616703510198	0.18140574159051454	0.18740396261627948	0.22943192083486247	
0.39453125	0.1784907848479281	0.20314137394644985	0.17193479475956616	0.186701888083512	0.18281932935538814	0.18941108367769816	0.2293588922479237	
0.396484375	0.1796288109157122	0.20315129005287622	0.17194471240133344	0.1887042656328204	0.18429699490736476	0.19141819499210835	0.22928585185828032	
0.3984375	0.18024208775911962	0.20315716631523878	0.1719505895735357	0.18974291635347304	0.18506355072186573	0.19245606018197148	0.2292480831120614	
0.400390625	0.1808519526375763	0.20316363316017821	0.17195705654716173	0.19073700321342443	0.1857973071796906	0.1934939304929784	0.22921032046600054	
0.40234375	0.18207435415995882	0.2031780543907978	0.1719714780647547	0.19265377030079855	0.18721232080212977	0.195501051711092	0.2291372918733617	
0.404296875	0.1833989496964035	0.2031953754197366	0.1719888012065706	0.19465740472267418	0.18869169981008316	0.19750816286881168	0.22906425148942355	
0.40625	0.184109154919491	0.20320563982252335	0.17199906686144376	0.1956968002631826	0.18945927101474141	0.19854602797765078	0.22902648274615442	
0.408203125	0.18481181429155547	0.20321693159314894	0.1720103591370694	0.19669170624670304	0.19019414405476492	0.19958389836968152	0.2289887200971437	
0.41015625	0.18621293221761265	0.20324211253219046	0.17203554120227457	0.19861030000070506	0.19161164768423014	0.20159101974447852	0.2289156914987915	
0.412109375	0.1877238773456624	0.2032723653993634	0.1720657971909274	0.20061612951301183	0.1930940191241439	0.2035981307454947	0.22884265112054347	
0.4140625	0.18853039451618941	0.20329029318040373	0.17208372682174922	0.20165682585917633	0.1938633636372548	0.2046359957733073	0.22880488238022112	
0.416015625	0.18932476014772345	0.20331001112408584	0.17210344592761928	0.2026531622936014	0.19460018661919706	0.2056738662463647	0.22876711972826363	
0.41796875	0.19090148982143146	0.20335398264585866	0.1721474200411014	0.20457494598992848	0.19602203866931597	0.20768098777785848	0.22869409112421346	
0.419921875	0.19259453075609526	0.2034068194685308	0.17220026174665828	0.20658460908137555	0.19750963612442873	0.2096880986221827	0.228621050751669	
0.421875	0.1934946585777922	0.20343813045079487	0.17223157562250932	0.2076275771979097	0.19828207756238586	0.21072596356896528	0.22858328201428973	
0.423828125	0.1943776570720972	0.20347256372834072	0.17226601120994656	0.20862641169551358	0.19902230585232702	0.21176383412304306	0.22854551935937856	
0.42578125	0.19612309237568293	0.20354935082327832	0.1723428034560005	0.21055376613701499	0.20045175182691308	0.21377095581122807	0.22847249074962417	
0.427734375	0.19799003350560018	0.2036416279046607	0.17243508849635703	0.21257012423806215	0.2019484759912545	0.21577806649886366	0.22839945038278645	
0.4296875	0.1989790442930873	0.2036963110955257	0.17248977640369204	0.21361705980223017	0.2027263258965755	0.21681593136462757	0.22836168164836257	
0.431640625	0.1999456836206838	0.20375644299681123	0.17254991261919767	0.21462025682403654	0.2034725011225838	0.21785380199973609	0.22832391899050902	
0.43359375	0.2018492664712448	0.2038905386839291	0.17268401792713828	0.2165573398067495	0.2049152089176087	0.2198609238446139	0.2282508903750523	
0.435546875	0.2038781477689208	0.20405169360236627	0.17284518617658454	0.2185853900737798	0.20642787190084066	0.22186803437555008	0.2281778500139101	
0.4375	0.20494938978778818	0.20414719364454015	0.17294069411868415	0.21963925438921045	0.20721516711438479	0.22290589916028636	0.22814008128243204	
0.439453125	0.20599286734874686	0.20425220521133033	0.17304571350002357	0.2206500700001086	0.2079717279350477	0.22394376987641973	0.22810231862162966	
0.44140625	0.2080406162488567	0.20448638370733474	0.17327990942267332	0.22260414263254125	0.2094375958733949	0.2259508918780001	0.22802929000048044	
0.443359375	0.21021597216917218	0.20476782577889768	0.1735613742068783	0.22465261201957673	0.21097809423491778	0.22795800225225177	0.22795624964504918	
0.4453125	0.21136101362597154	0.20493460771744113	0.1737281696048828	0.22571857665958733	0.21178188463102066	0.2289958669559623	0.22791848091651906	
0.447265625	0.21247286350567993	0.20511799641433315	0.1739115722292429	0.2267426971992384	0.21255658264872088	0.2300337377531185	0.22788071825276596	
0.44921875	0.21464767620055994	0.20552695792718956	0.17432056480071106	0.2287264401651385	0.21406289700314912	0.23204085991138645	0.22780768962590917	
0.451171875	0.21695087046307163	0.20601846755926917	0.1748121135293688	0.23081056928508076	0.21565200670401008	0.23404797012894463	0.22773464927617942	
0.453125	0.21815968202817237	0.2063097350616651	0.17510340420030854	0.2318976658026072	0.21648460407046682	0.2350858347516362	0.22769688055060375	
0.455078125	0.2193299582588236	0.20663000032513423	0.17542369406674785	0.23294502180366755	0.2172909765596482	0.23612370562982493	0.2276591178839095	
0.45703125	0.22161198194855505	0.20734420010342716	0.1761379487102982	0.2349805804463735	0.21886792580048775	0.2381308279447914	0.22758608925135598	
0.458984375	0.22402161095672016	0.20820256836369846	0.17699638467979134	0.2371269852618771	0.22054192964681776	0.24013793800565333	0.22751304890732543	
0.4609375	0.22528278286899003	0.20871123546396342	0.17750509190438898	0.2382509862165091	0.22142483509291883	0.24117580254731402	0.22747528018469265	
0.462890625	0.22650027472971984	0.20927053977429427	0.1780644394612186	0.23933892020236708	0.2222865233331486	0.24221367350652234	0.22743751751504462	
0.46484375	0.22886733582236876	0.21051780277782772	0.17931179890555607	0.24146496879529988	0.22398682812217155	0.244220795978184	0.22736448887679095	
0.466796875	0.23135969198676826	0.21201684707940777	0.18081096088502058	0.24372013099789472	0.2258090898263507	0.2462279058823562	0.2272914485384656	
0.46875	0.23266068104047744	0.21290517736064696	0.18169936090190958	0.24490858133548288	0.22677985254552874	0.24726577034299313	0.22725367981878256	
0.470703125	0.23391315573565213	0.21388193563960328	0.1826761949861236	0.24606738001166084	0.22773814328938577	0.24830364138322514	0.2272159171461848	
0.47265625	0.23634123983857946	0.21606013173469324	0.18485456012888923	0.24835145868742017	0.2296538741471723	0.2503107640115679	0.22714288850221803	
0.474609375	0.23889082477460555	0.21867804242881198	0.18747267576536855	0.250796553159809	0.23173505108313333	0.25231787375903414	0.22706984816958292	
0.4765625	0.24021822584192226	0.22022941041755165	0.18902416520248966	0.252097556933258	0.23285924638627908	0.25335573813864426	0.22703207945284676	
0.478515625	0.2414926933042015	0.22193520363120198	0.1907300910814936	0.2533801125179137	0.23398624215818337	0.2543936092599031	0.2269943167773021	
0.48046875	0.24395646506317334	0.22573916638949768	0.19453434968694178	0.2559401722839751	0.23627818956947433	0.2564007320449432	0.22692128812763712	
0.482421875	0.2465365415541057	0.23031104745814412	0.1991065880952314	0.2587169615431693	0.238811532005412	0.2584078416357179	0.2268482478007055	
0.484375	0.2478763777656438	0.23302033389565863	0.20181608629141512	0.26021452690117425	0.24020367956675856	0.25944570593429683	0.22681047908691246	
0.486328125	0.24915937185170522	0.23599930206019168	0.20479528642086503	0.2617132095182124	0.24162529906225189	0.26048357713657505	0.22677271640841426	
0.48828125	0.2516327233847575	0.24264247771909825	0.211438979367504	0.2647552381276727	0.2445742649581345	0.2624907000783062	0.2266996877530454	
0.490234375	0.25421589416171964	0.2506267414010348	0.219423866533261	0.2681112939662276	0.2478972620718565	0.2644978095123935	0.22662664743182065	
0.4921875	0.2555539194635679	0.2553581980995461	0.22415569270688157	0.26995213139619356	0.249757357219053	0.26553567372995535	0.226588878720983	
0.494140625	0.25683178945547186	0.2605606186371229	0.22935851862454223	0.27182825475280326	0.25169350283430547	0.2665735450132658	0.22655111603954253	
0.49609375	0.2592884055097432	0.27216215029967605	0.24096095429511397	0.2757119859234408	0.255789875216536	0.26858066811169	0.2264780873784716	
0.498046875	0.2618472063198351	0.2861057444050711	0.2549056366742658	0.28007966376058074	0.2604919127108729	0.2705877773890769	0.2264050470629428	
0.5	0.26316921385756237	0.294368686907903	0.26316922408567783	0.28251998611141693	0.26316922408567783	0.27162564152561086	0.22636727835505116	
0.501953125	0.264428419959528	0.29436889687421647	0.2631701420694784	0.2832520476072247	0.2641618643027664	0.2722669577495989	0.22920048369523496	
0.50390625	0.2668423475570008	0.29436936510450185	0.26317218919697777	0.2846632814659623	0.2660754053013989	0.27350718919955547	0.234679575344005	
0.505859375	0.2693498416814735	0.29436991118239936	0.2631746346819406	0.2861381121885911	0.2680751581651413	0.2747474065749639	0.24015865491627716	
0.5078125	0.27064197133565976	0.2943702347869289	0.2631760838708251	0.2869029881118858	0.2691122534843259	0.2753887155210856	0.2429918540117747	
0.509765625	0.2718693777697871	0.2943705988250537	0.2631776846596307	0.28763490033361255	0.2701046323206291	0.2760300317951365	0.24582505957314024	
0.51171875	0.27421558801087204	0.2943714106394429	0.2631812544598607	0.2890458013073087	0.2720175904333849	0.27727026334190896	0.25130415164965036	
0.513671875	0.2766459493636768	0.2943723696629202	0.2631855300090453	0.29052023169490526	0.27401664240357826	0.2785104806204859	0.2567832307941688	
0.515625	0.27789498777962757	0.29437293797807984	0.2631880636898786	0.2912848703805685	0.2750533223748298	0.2791517895165441	0.25961642966848414	
0.517578125	0.27907814713581675	0.2943735710847617	0.2631908569184341	0.2920165218730602	0.27604524468652125	0.27979310584066597	0.2624496354510387	
0.51953125	0.28133307699947296	0.2943749829289457	0.26319708588997903	0.2934268414138426	0.27795718473763564	0.2810333374842605	0.2679287279552943	
0.521484375	0.28366214918409804	0.29437666311399735	0.26320455743406934	0.2949005727426206	0.2799550127868582	0.28227355466601534	0.27340780667206716	
0.5234375	0.28485581580106256	0.294377658787879	0.2632089850542905	0.29566479716759553	0.28099096746529095	0.28291486351200323	0.2762410053251938	
0.525390625	0.28598323848582996	0.2943787617915733	0.2632138607405437	0.2963959932873316	0.281982092456292	0.28355617988618786	0.2790742113289299	
0.52734375	0.2881253008977976	0.2943812215182021	0.26322473364635285	0.2978052973351677	0.28389225446176625	0.28479641162661173	0.2845533042609381	
0.529296875	0.29033112012026807	0.2943841611282985	0.26323778662483854	0.29927780791867126	0.2858879451832813	0.2860366287115497	0.2900323825499706	
0.53125	0.291458333008515	0.29438590313462754	0.26324552179052674	0.3000413089327413	0.28692263328612094	0.2866779375074729	0.29286558098191406	
0.533203125	0.29251973596002645	0.2943878267589614	0.2632540342476102	0.3007717097574142	0.2879123657956332	0.28731925393172675	0.29569878720683773	
0.53515625	0.2945297870877757	0.29439211649071917	0.26327301724593744	0.3021792402767829	0.28981942253154513	0.2885594857689677	0.30117788056658623	
0.537109375	0.29659305760645166	0.29439725554055574	0.26329581755217557	0.3036496190501074	0.29181138076641483	0.28979970275707684	0.3066569584278665	
0.5390625	0.29764417335756144	0.29440030092993347	0.26330932896237014	0.3044118567582667	0.2928438570060702	0.2904410115029361	0.3094901566386277	
0.541015625	0.29863070264284086	0.2944036576730246	0.2633241926178671	0.30514086865297935	0.2938311576547783	0.2910823279772585	0.3123233630847386	
0.54296875	0.3004924563017715	0.2944111432964895	0.26335733895208213	0.3065453018228009	0.29573279127852564	0.292322559911329	0.3178024568722403	
0.544921875	0.30239696812192585	0.2944201234127333	0.2633971618356407	0.30801195771680356	0.2977182312667267	0.29356277680262177	0.3232815343057812	
0.546875	0.30336399059946195	0.2944254450094165	0.26342076078685883	0.3087719892550429	0.29874684480806035	0.2942040854984106	0.3261147322953532	
0.548828125	0.30426841307530794	0.2944313045281799	0.2634467160736884	0.30949857550530196	0.299729898440548	0.29484540202279563	0.32894793896264474	
0.55078125	0.30596879327542453	0.2944443714058025	0.26350459703118306	0.3108975994255875	0.301622061108853	0.29608563405369004	0.33442703317789396	
0.552734375	0.30770177304662755	0.2944600594989783	0.2635741478715293	0.31235775382252884	0.3035961178435994	0.2973258508481589	0.33990611018368755	
0.5546875	0.3085785264783617	0.29446935622770815	0.2636153635430758	0.3131139325882394	0.30461798569454607	0.29796715949388575	0.34273930795207974	
0.556640625	0.30939538636707103	0.2944795865538907	0.26366068907749174	0.31383628269245084	0.3055936223524397	0.29860847606834073	0.34557251484055995	
0.55859375	0.3109248103686886	0.2945024004445061	0.2637617661855051	0.3152258598980313	0.30746924497653544	0.29984870819604825	0.3510516094835442	
0.560546875	0.31247719788929207	0.2945298032413118	0.26388323345415565	0.3166746602643341	0.3094234222877852	0.30108892489368594	0.35653068606158195	
0.5625	0.31325946055398973	0.2945460420770623	0.2639552146843372	0.31742411065702747	0.3104335096370837	0.301730233489342	0.35936388360878424	
0.564453125	0.31398519754443893	0.2945639055114104	0.26403436810934994	0.318139062784139	0.31139619335575286	0.3023715501138605	0.36219709071844614	
0.56640625	0.3153377832955859	0.2946037414296555	0.26421088228383277	0.3195121423104425	0.3132429305920985	0.30361178233839714	0.36767618578918393	
0.568359375	0.3167044276387492	0.294651602597552	0.2644230155726193	0.32094111425909877	0.3151623909043918	0.30485199893921777	0.37315526193948234	
0.5703125	0.31739002325371557	0.2946799650179866	0.26454872528238826	0.3216788143760892	0.3161519050381928	0.3054933074848043	0.37598845926549596	
0.572265625	0.31802304957136857	0.29471115879036475	0.2646869551945498	0.32238084675493023	0.31709196789755395	0.3061346241593852	0.3788216665963376	
0.57421875	0.319196743036398	0.29478072170542036	0.2649952114554747	0.3237251149101517	0.31888826003558407	0.30737485648073654	0.3843007620948116	
0.576171875	0.32037651405204354	0.2948643110453872	0.26536568243183395	0.3251194589071724	0.32074709124438366	0.30861507298472457	0.38977983781735204	
0.578125	0.32096535888306227	0.29491384590023406	0.2655852226991091	0.32583663857792333	0.3217006767078395	0.309256381480248	0.392613034922185	
0.580078125	0.3215060936604949	0.29496831956177283	0.26582662284365816	0.32651610807563725	0.3226012348068814	0.3098976982049004	0.39544624247421795	
0.58203125	0.32250271328380076	0.29508979722866213	0.26636495137747634	0.3278100604253669	0.32430943031288895	0.31113793062307404	0.40092533840043737	
0.583984375	0.323498526063013	0.2952357816769696	0.2670119407592202	0.3291439308013193	0.3260623799332727	0.31237814703024036	0.40640441369523295	
0.5859375	0.3239926307369241	0.2953222917326659	0.26739534521153524	0.3298252739402462	0.32695322020559286	0.3130194554756931	0.40923761057887553	
0.587890625	0.32444349094084307	0.29541742102032	0.26781692019996933	0.3304653399438053	0.3277847877695807	0.3136607722504081	0.4120708183520885	
0.58984375	0.3252686882830103	0.29562956177957433	0.26875704327175404	0.3316714214876937	0.3293391326072357	0.31490100476541216	0.417549914706064	
0.591796875	0.3260874400550807	0.2958845120472413	0.2698869399744571	0.33289968177880136	0.3309071724232197	0.3161412210757624	0.4230289895731223	
0.59375	0.32649086603580757	0.29603559500238635	0.2705565142189438	0.3335184406190018	0.33168843556137817	0.31678252947115076	0.42586218623558275	
0.595703125	0.32685621414705596	0.2962017246253165	0.2712927436733108	0.3340896929511634	0.3323995191048907	0.31742384629593545	0.42869539422998476	
0.59765625	0.32751935154562106	0.2965721979591369	0.27293455430050556	0.33514231823717283	0.33368518147669085	0.31866407890775633	0.43417449101169825	
0.599609375	0.3281717723738482	0.29701744439108574	0.2749077926256429	0.33618614284491594	0.3349302978757129	0.3199042951212773	0.439653565451002	
0.6015625	0.3284905440439473	0.2972812964251477	0.27607712921861904	0.336695605514022	0.3355201973233545	0.3205456034666023	0.44248676189228164	
0.603515625	0.3287765936229395	0.2975714198981299	0.27736286620018996	0.3371466827115732	0.33602086944694237	0.3211869203414558	0.44531997010787183	
0.60546875	0.32929054152609766	0.2982184027080618	0.2802300927524599	0.33793131435517165	0.3368373089382061	0.3224271530501067	0.45079906731734143	
0.607421875	0.32979096203436803	0.29899597931802896	0.28367612939993064	0.33865304351495074	0.33751847715450434	0.3236673691668123	0.45627814132890915	
0.609375	0.3300329362853389	0.2994567694680499	0.28571824296587484	0.33897163314608997	0.337774182177572	0.32430867746206643	0.45911133754899786	
0.611328125	0.33024761746724723	0.29996343381779067	0.28796363110497397	0.33921283837106936	0.3379073951089946	0.32494999438698224	0.461944545985767	
0.61328125	0.33062847582747273	0.3010933083547296	0.29297090443137724	0.33952945011561686	0.3379043911466286	0.3261902271924576	0.4674236436229852	
0.615234375	0.3309945169854739	0.30245126107279896	0.2989890125152963	0.33968867701601596	0.3376006893838175	0.32743044321233966	0.47290271720680577	
0.6171875	0.33116921313980563	0.3032559807990175	0.30255532982899547	0.33967392907351746	0.33727276267258877	0.32807175145753265	0.47573591320571723	
0.619140625	0.3313220009710984	0.30414080867292015	0.30647663740243325	0.33954861720260104	0.33676425069400356	0.32871306843251885	0.4785691218636769	
0.62109375	0.33158875072979976	0.3061139975992681	0.3152212541905677	0.33904788639240985	0.3353301836700421	0.3299533013348071	0.4840482199286265	
0.623046875	0.3318409424122582	0.30848550987087986	0.32573118669735257	0.3382247684226736	0.33330652083449347	0.3311935172578576	0.4895272930846884	
0.625	0.33195933615880474	0.3098908627086771	0.33195934906035546	0.3376278851197707	0.33195934906035546	0.3318348254529796	0.4923604888624084	
0.626953125	0.33206104549106763	0.30989219859707007	0.3319596833008967	0.33782679061108034	0.33205039476336917	0.3321221923257079	0.4888556341327644	
0.62890625	0.33223513769854846	0.30989517766256414	0.33196042866590847	0.33821027191616543	0.3322259818317709	0.33267792664195317	0.4820776501981185	
0.630859375	0.3323964742754527	0.3098987405749705	0.33196130569587606	0.3386110669069564	0.3324095498081091	0.3332336438387527	0.47529964145598913	
0.6328125	0.33247076007894216	0.30990085194884387	0.3319618254218574	0.33881895254059224	0.33250479865473553	0.33352100185911615	0.4717947738985412	
0.634765625	0.3325333114600204	0.30990318213998	0.3319624061529182	0.33901791544935955	0.3325960044848991	0.3338083687542741	0.4682899188952702	
0.63671875	0.33263820292495117	0.30990837852617564	0.3319637011981306	0.33940152479685237	0.33277194864096477	0.3343641031138953	0.4615119344314607	
0.638671875	0.33273364550279394	0.3099146063837056	0.3319652388756746	0.3398024736113154	0.3329559457616689	0.33491982026728867	0.45473392621845254	
0.640625	0.3327769726304598	0.30991829699806916	0.33196615009992836	0.3400104504005179	0.333051448918286	0.3352071782652115	0.4512290589346163	
0.642578125	0.33281313426057435	0.3099223636236155	0.33196716129809134	0.3402095135715242	0.3331429343870599	0.3354945451828014	0.44772420365772153	
0.64453125	0.33287377978093174	0.30993143230322256	0.3319694162960141	0.34059334650638595	0.333319502144418	0.33605027958579997	0.44094621866475053	
0.646484375	0.33292971587018766	0.3099423141783213	0.33197210771794566	0.34099456397776007	0.3335042487259113	0.3366059966958044	0.434168210980888	
0.6484375	0.3329559037498402	0.30994876275302763	0.3319737026485283	0.34120269997244407	0.33360019601130614	0.336893354671291	0.43066334397066985	
0.650390625	0.33297901508858535	0.30995586185985424	0.3319754656075502	0.3414019382291252	0.3336921698315886	0.3371807216113095	0.4271584884201472	
0.65234375	0.3330213272555752	0.30997169305074496	0.3319793970515316	0.3417861616095465	0.3338698266253763	0.33773645605768193	0.42038050289801093	
0.654296875	0.33306499956066454	0.30999070262769035	0.3319841033542039	0.34218784828073157	0.3340558820631053	0.3382921731242935	0.4136024957432894	
0.65625	0.333088238631756	0.3100019676602258	0.3319868922985779	0.3423962623221646	0.33415260497375787	0.3385795310773387	0.41009762900668284	
0.658203125	0.3331119216390483	0.310014362643862	0.33198996812073966	0.3425958063349747	0.3342454316384191	0.3388668980397842	0.4065927731825307	
0.66015625	0.33316220990768625	0.3100420037763214	0.33199682728332025	0.3429807115594477	0.33442499029713213	0.3394226325295425	0.3998147871312441	
0.662109375	0.3332211266046329	0.3100752074418104	0.33200505234151695	0.34338321765538576	0.33461333151038697	0.33997834955278133	0.3930367805056877	
0.6640625	0.33325567113806137	0.3100948838592835	0.3320099264924937	0.34359211728607786	0.3347114089664685	0.34026570748339274	0.3895319140427026	
0.666015625	0.3332935353997856	0.3101165274774964	0.3320152950778584	0.343792195255822	0.33480572502004097	0.34055307446827016	0.3860270579449277	
0.66796875	0.3333779365684666	0.3101647933030325	0.3320272671613696	0.34417829121798965	0.3349886050543426	0.341108809001403	0.37924907136447816	
0.669921875	0.33347927583571124	0.31022278529772473	0.33204163731790765	0.34458222836586205	0.3351809381192933	0.3416645259812464	0.3724710652680602	
0.671875	0.3335391353717812	0.31025715122334396	0.3320501530403582	0.34479197603473116	0.33528138113773	0.34195188388943704	0.3689661990787104	
0.673828125	0.33360448349323507	0.3102949465090878	0.33205952567072894	0.3449929864876498	0.3353782982314096	0.3422392508967619	0.36546134270732955	
0.67578125	0.3337483959207528	0.31037923096879433	0.3320804268776077	0.3453811619112651	0.3355669786520528	0.3427949854732826	0.35868335559773284	
0.677734375	0.33391841761342783	0.3104805129052074	0.33210552873564214	0.3457875982470631	0.3357662830329	0.34335070240974497	0.3519053500304701	
0.6796875	0.3340170536973949	0.3105405323529132	0.332120404040257	0.34599882692907213	0.335870857237453	0.3436380602955005	0.34840048411473956	
0.681640625	0.3341225933418176	0.31060653465251303	0.33213676927077573	0.3462014658449857	0.335972316741078	0.343925427325264	0.34489562746974234	
0.68359375	0.33435012714911644	0.31075372147892916	0.332173264155927	0.3465932727829979	0.33617112685279643	0.34448116194519307	0.33811763983101895	
0.685546875	0.3346136043518781	0.3109306042772622	0.3322171076858407	0.3470040736823178	0.336382605838155	0.34503687883828227	0.3313396347929195	
0.6875	0.33476363913185303	0.311035424625683	0.33224308926304813	0.34721788879484583	0.33649439468594994	0.3453242367016035	0.32783476915080956	
0.689453125	0.334921207937557	0.31115068720318034	0.33227166625863525	0.34742337162179754	0.33660378697677407	0.34561160375380273	0.3243299122321931	
0.69140625	0.33525466309556246	0.311407725716827	0.33233539369411075	0.3478215205546017	0.33682028740806547	0.3461673384171199	0.31755192406432164	
0.693359375	0.33563434585912627	0.3117166366513609	0.3324119673800552	0.34823994367952654	0.3370530279379329	0.34672305526682734	0.31077391955537625	
0.6953125	0.3358472888540882	0.3118996965763168	0.3324573447741049	0.34845827570580307	0.33717741632917914	0.34701041310771596	0.3072690541868886	
0.697265625	0.3360675981846902	0.31210098651533996	0.33250724820090954	0.3486687250828171	0.33730066230781697	0.3472977801823491	0.30376419699465107	
0.69921875	0.33652698178592305	0.31254986825877645	0.3326185341267652	0.349077949550069	0.3375480568194167	0.34785351488906346	0.2969862082976392	
0.701171875	0.33704310465550874	0.3130893510189397	0.33275226723379003	0.3495096840296016	0.3378179281805201	0.34840923169541027	0.29020820431786565	
0.703125	0.3373291036079686	0.31340904728911934	0.3328315171721924	0.3497359043346684	0.3379643202188284	0.34869658951386956	0.2867033392230033	
0.705078125	0.3376215066826047	0.3137605740365262	0.3329186647374175	0.3499550272045966	0.3381117600514297	0.3489839566109355	0.2831984817571444	
0.70703125	0.3382240998455215	0.31454448772841553	0.33311300605028765	0.3503835937842315	0.33841310747990727	0.34953969136103835	0.2764204925309844	
0.708984375	0.33889394384099375	0.31548663743741734	0.33334656145613484	0.3508385750222196	0.3387478235407405	0.3500954081240029	0.2696424890803635	
0.7109375	0.33926156504724253	0.3160449532357511	0.33348496586429627	0.3510785713040699	0.33893264240226273	0.3503827659200417	0.26613762425913245	
0.712890625	0.3396338544696831	0.3166588511426803	0.333637155997251	0.3513128414126395	0.33912233398964003	0.3506701330395552	0.2626327665196638	
0.71484375	0.3403938382503127	0.3180278592713539	0.3339765439097332	0.3517751867241585	0.3395179039184109	0.3512258678330321	0.2558547767643451	
0.716796875	0.3412313567791166	0.3196732201001633	0.33438442738182905	0.35227076575101335	0.3399658637357211	0.3517815845526008	0.24907677384286675	
0.71875	0.34168739965165834	0.32064825722633017	0.33462613820992787	0.352534820191231	0.34021779059261	0.3520689423262033	0.24557190929525452	
0.720703125	0.3421456387205232	0.32172035593026715	0.3348919176429513	0.35279554318440565	0.34048126996391037	0.3523563094681515	0.2420670512821651	
0.72265625	0.3430737871278794	0.32411116362626946	0.33548461261737145	0.3533168791092675	0.34104138854947974	0.35291204430502604	0.2352890609977048	
0.724609375	0.3440893039268059	0.3269846011086572	0.33619693983645027	0.35388335748704663	0.34168711546198177	0.353467760981211	0.2285110586053789	
0.7265625	0.34463865380224334	0.3286873936973526	0.3366190633442029	0.3541894267231364	0.34205623865462614	0.35375511873237236	0.22500619433138258	
0.728515625	0.3451870452529928	0.330559686945421	0.33708321331428726	0.35449634660023954	0.34244857982683047	0.354042485896747	0.22150133604466726	
0.73046875	0.3462904920109942	0.33473494906469214	0.33811827969064323	0.3551207027649637	0.3432960635441725	0.3545982207769985	0.2147233452310509	
0.732421875	0.3474904776524784	0.3397530799749085	0.3393622826006307	0.35581099865700644	0.3442871677588226	0.35515393740978723	0.20794534336786896	
0.734375	0.3481360000292825	0.3427268130647685	0.340099475926891	0.35619044187353993	0.3448609607638454	0.3554412951385087	0.20444047936748977	
0.736328125	0.3487767950473136	0.34599655326763834	0.3409100570304732	0.35657803923924947	0.3454783441194543	0.3557286623253152	0.20093562080715227	
0.73828125	0.3500588791481283	0.3532881580538999	0.34271767374856765	0.3573823082794827	0.34682767769636114	0.35628439724894717	0.19415762946438225	
0.740234375	0.3514458109441398	0.3620517472675736	0.34489018658237086	0.35828883711998727	0.34842194331797016	0.35684011383834996	0.1873796281303507	
0.7421875	0.35218828943677766	0.3672450305232059	0.3461776128009321	0.3587964194953871	0.3493531684160273	0.3571274715446286	0.18387476440358788	
0.744140625	0.352921738907913	0.37295524973931865	0.34759319569575764	0.35932491072626294	0.3503635618368597	0.35741483875385466	0.18036990556962199	
0.74609375	0.35438193229242476	0.38568918552123155	0.3507499819756791	0.36044337671118565	0.35258931797179893	0.3579705737208628	0.17359191369769575	
0.748046875	0.35595424061954917	0.40099378321698437	0.3545440296912777	0.3617275313364697	0.3552369350383923	0.35852629026688354	0.16681391289281608	
0.75	0.35679235996683567	0.4100632533860806	0.35679237383339435	0.362458893902521	0.35679237383339435	0.35881364795073334	0.16330904943967667	
0.751953125	0.35761670901480735	0.4100640048307663	0.35679383316369073	0.363672931250895	0.357898369428809	0.35956586811766816	0.17056237756625664	
0.75390625	0.3592506279329433	0.41006568057174025	0.35679708750779243	0.36601342278055193	0.36003056091916974	0.3610205749743182	0.18458947577916782	
0.755859375	0.36100273012516326	0.41006767137386535	0.35680097861395516	0.36845954107001927	0.36225896445270467	0.36247526325302953	0.198616564493197	
0.7578125	0.3619331046114053	0.41006885111873853	0.35680328447472504	0.36972822951522566	0.36341472706814815	0.3632274738134295	0.20586988770796555	
0.759765625	0.3628446305303121	0.410070159747047	0.35680582982162795	0.3709423344351057	0.3645207570878875	0.3639796940390943	0.2131232164008079	
0.76171875	0.36464413031278403	0.41007307802182774	0.35681150601069883	0.37328297665095167	0.3666530253453702	0.36543440100931407	0.22715031570879995	
0.763671875	0.3665665513612781	0.41007656219583616	0.3568183078748489	0.37572927563476366	0.3688815207683126	0.3668890891744496	0.24117740332774248	
0.765625	0.3675837980190186	0.4100786269095163	0.35682233864424445	0.37699807115902156	0.3700373378372018	0.3676412996761105	0.24843072597624305	
0.767578125	0.36857689076216427	0.41008090859437013	0.3568267805931611	0.3782122940193994	0.37114342791553934	0.3683935199604913	0.25568405523534	
0.76953125	0.37053024191269046	0.41008599681030455	0.3568366862535416	0.3805531992456078	0.3732758301052592	0.36984822704427694	0.26971115563841186	
0.771484375	0.372609819312453	0.4100920889850902	0.35684857141889315	0.38299981392353266	0.3755044861230135	0.3713029150958414	0.28373824216227084	
0.7734375	0.3737066742942225	0.4100956991941647	0.3568556145411465	0.38426879652741164	0.37666039836002696	0.3720551255387751	0.29099156424451017	
0.775390625	0.37477395774617245	0.410099680209416	0.356863368685496	0.3854832252919165	0.37776659326427564	0.3728073458818746	0.298244894069862	
0.77734375	0.37686609947381755	0.41010855797586226	0.35688066062691776	0.38782458968962635	0.3798992292184741	0.37426205307921523	0.3122719955680053	
0.779296875	0.37908626770041515	0.4101192047214899	0.3569014231881869	0.39027175582309015	0.38212816581705056	0.37571674101720487	0.3262990809967775	
0.78125	0.38025374325135103	0.41012551395899616	0.3569137270352889	0.39154106521827714	0.3832842443256241	0.37646895140140596	0.3335524025127507	
0.783203125	0.38138623460419346	0.41013246265767556	0.3569272655447706	0.39275585350517567	0.38439062223669374	0.3772211718032223	0.34080573290435523	
0.78515625	0.38359910018765203	0.41014795843454743	0.356957456769292	0.3950980196470928	0.38652366630083046	0.37867587911413086	0.3548328354975808	
0.787109375	0.38594024850194275	0.41016655920988115	0.3569937226728433	0.3975461489661124	0.38875309302190997	0.3801305669385674	0.36885991983128574	
0.7890625	0.3871678270500792	0.4101775819874925	0.3570152137657028	0.39881602914288583	0.3899094619759692	0.3808827772640443	0.3761132407809994	
0.791015625	0.38835513074007766	0.41018971340106386	0.3570388539979573	0.4000314452286766	0.3910161594277655	0.3816349977245831	0.38336657173886035	
0.79296875	0.39066803747129175	0.410216766765493	0.3570915723241825	0.4023750113782694	0.39314991607593663	0.3830897051490468	0.39739367542715487	
0.794921875	0.39310793305492264	0.41024925833106074	0.35715491301672364	0.4048248229214969	0.39538019885969666	0.3845443928599052	0.41142075866576927	
0.796875	0.39438379406842256	0.4102685127597432	0.35719244856865856	0.40609569998057526	0.39653707511459757	0.3852966031266727	0.4186740790492397	
0.798828125	0.39561432591088475	0.410289695183737	0.35723373028802896	0.40731221237905146	0.3976443305477555	0.3860488236459513	0.42592741057337574	
0.80078125	0.3980044208113851	0.4103369325342698	0.35732578958442995	0.4096582233341121	0.39977933150869116	0.3875035311839852	0.43995451535675323	
0.802734375	0.4005186876342561	0.4103936827537886	0.35743641325550074	0.41211097281922277	0.40201110942727614	0.38895821878128134	0.45398159750029204	
0.8046875	0.40182996207440264	0.4104273128062324	0.3575019685941528	0.4133835908960488	0.4031688716957074	0.38971042898932284	0.4612349173175024	
0.806640625	0.4030911984585446	0.41046430177005955	0.35757405912447376	0.4146020178121671	0.4042771015191007	0.3904626495673311	0.46848824940790423	
0.80859375	0.4055339494813589	0.41054678811115913	0.35773482286205477	0.41695229819085117	0.4064142753953521	0.3919173572189584	0.4825153552863927	
0.810546875	0.40809659176719565	0.410645903255998	0.3579280207706718	0.41941017858309304	0.40864866451411685	0.39337204470270104	0.4965424363348661	
0.8125	0.40942963817427847	0.4107046386678848	0.3580425094167485	0.42068583722393593	0.4098079741738934	0.39412425485201774	0.5037957555858168	
0.814453125	0.4107083844237812	0.41076923192009024	0.3581684039618038	0.4219076075577656	0.41091790559733754	0.3948764754887526	0.5110490882424806	
0.81640625	0.4131781053926741	0.41091327653456083	0.35844915203667665	0.42426534384397585	0.4130588740854865	0.39633118325395	0.525076195216054	
0.818359375	0.4157620630110819	0.41108637710744195	0.35878655627316447	0.4267321849027548	0.4152978234830866	0.39778587062412973	0.5391032751694518	
0.8203125	0.4171027584523122	0.41118895611756745	0.3589865012647669	0.42801315361443165	0.41645983555384325	0.3985380807147234	0.546356593854145	
0.822265625	0.4183854296688989	0.4113017570575339	0.35920635828069397	0.4292407627742014	0.41757273856492944	0.3992903014101825	0.5536099270770677	
0.82421875	0.4208558256441576	0.41155330605616264	0.3596966450833785	0.4316115197925145	0.4197203337699989	0.40074500928896023	0.5676370351457407	
0.826171875	0.42343354706585695	0.41185561359739686	0.36028588894467173	0.4340940097484568	0.42196724728627377	0.4021996965456004	0.5816641140040963	
0.828125	0.4247675852601219	0.4120347603663269	0.36063507353144975	0.4353842519613827	0.4231339788758331	0.40295190657747454	0.5889174321225367	
0.830078125	0.4260404920455903	0.4122317504412451	0.36101902510382106	0.4366220578881231	0.4242520713605876	0.4037041273316567	0.5961707659117158	
0.83203125	0.42848520990930705	0.41267104337709887	0.36187524698970874	0.43901555395916225	0.4264112392254762	0.405158835324005	0.6101978750754748	
0.833984375	0.43102922623366474	0.41319899590148856	0.3629042995441935	0.4415253730312014	0.4286720612718165	0.40661352246708166	0.6242249528387558	
0.8359375	0.4323424139770986	0.4135118593798971	0.3635141137732862	0.4428318104168695	0.42984703502502297	0.4073657324402468	0.6314782703909604	
0.837890625	0.43359204418516384	0.4138558760137258	0.364184637454776	0.4440874237491201	0.4309741902641506	0.40811795325316924	0.6387316047464222	
0.83984375	0.43598521058775336	0.41462304195905025	0.36567992251775794	0.44652063079259907	0.4331535683044355	0.4095726613590712	0.6527587150052404	
0.841796875	0.4384686910778819	0.41554505727339175	0.3674770499403992	0.4490781771283114	0.4354386801058538	0.41102734838856836	0.6667857916734211	
0.84375	0.43974723232291596	0.41609144147474497	0.36854202360869603	0.4504128975830818	0.4366280479132881	0.41177955830300644	0.6740391086593633	
0.845703125	0.44096051809001763	0.41669222293970976	0.36971301223853253	0.4516996094182207	0.437771030142215	0.4125317791746541	0.681292443581086	
0.84765625	0.44327724273964925	0.41803198106531264	0.37232434701383177	0.45420216692335447	0.43998570277701327	0.41398648739413796	0.6953195549350084	
0.849609375	0.4456745073717027	0.41964218133401954	0.3754628281028404	0.4568430635214926	0.4423132339388909	0.4154411743100699	0.7093466305081105	
0.8515625	0.4469052614220274	0.4205963823913507	0.3773226849366434	0.4582271771542819	0.4435277393639069	0.4161933841657749	0.7165999469277794	
0.853515625	0.4480698175732231	0.4216455738511018	0.37936767754860046	0.45956819885223416	0.4446983615352251	0.4169456050961383	0.7238532824157465	
0.85546875	0.45028663285735776	0.42398529780314914	0.3839280636930804	0.46219186874890134	0.44697467195277035	0.41840031342917955	0.7378803948647332	
0.857421875	0.45257358901571954	0.42679733327036784	0.38940906337347164	0.46497832704473424	0.44937628372795635	0.4198550002315315	0.7519074693427319	
0.859375	0.45374428434518493	0.4284637391629888	0.3926570914553832	0.4664487002121583	0.4506346891577858	0.42060721002850504	0.7591607851961294	
0.861328125	0.45484859882722006	0.43029602666646644	0.3962284306442533	0.46788456772070985	0.4518535812230031	0.42135943101759044	0.7664141212503511	
0.86328125	0.45694379461272405	0.4343820749459104	0.40419260892975517	0.47071974621549606	0.4542375347459784	0.42281413946419283	0.7804412347944086	
0.865234375	0.45909825045397873	0.43929297618352964	0.4137645456155259	0.4737604112647077	0.45676851984014977	0.4242688261529767	0.7944683081773243	
0.8671875	0.46019762698790556	0.4422031652105952	0.41943685376486517	0.4753814267823729	0.4581035916077934	0.4250210358912152	0.8017216234644429	
0.869140625	0.4612311744312201	0.445403039121192	0.42567378020561036	0.4769829314324413	0.4594067813842737	0.42577325693900825	0.8089749600848924	
0.87109375	0.46318496554436006	0.45253884027797797	0.43958228665118915	0.48018748501485664	0.46197872097246184	0.42722796549916775	0.823002074724013	
0.873046875	0.46518674684156974	0.46111516713100426	0.4562985702990236	0.4836720928051724	0.46473564168252757	0.42868265207438894	0.837029147011857	
0.875	0.4662045842691693	0.4661974791329382	0.4662046023879465	0.4855561877926379	0.4662046023879465	0.4294348617539092	0.8442824617327283	
0.876953125	0.4671578169523891	0.4661912849358995	0.4661984080962637	0.4858611217821938	0.46677019034642586	0.42486078135480376	0.8352896756236834	
0.87890625	0.46895224322398676	0.46617747171710794	0.4661845946664133	0.4864469144002278	0.4678584579531013	0.4160150385630258	0.8178986667298209	
0.880859375	0.47078299519369127	0.4661608435218627	0.46616796621709794	0.4870567192611222	0.4689933867331907	0.40716927436332095	0.8005076157473	
0.8828125	0.4717099579760193	0.4661509896907764	0.4661581122354502	0.48737163307380116	0.46958063953696966	0.4025951828943113	0.7915148078744748	
0.884765625	0.4725740988252074	0.4661401680566917	0.46614729043601655	0.48767145101370085	0.4701410556128143	0.39802110213811753	0.7825220210633831	
0.88671875	0.47419249135702213	0.46611603553420855	0.466123157544801	0.4882458347093496	0.47121778978812584	0.3891753586557649	0.765131010811829	
0.888671875	0.47583496723355634	0.46608700481270765	0.46609412637972575	0.48884192735137166	0.4723388566165113	0.3803295951466295	0.7477399611869894	
0.890625	0.4766621496461572	0.46606980127244635	0.4660769225766034	0.48914871533397636	0.4729178948588776	0.37575550403469776	0.7387471540161907	
0.892578125	0.4774286597878064	0.46605089835628344	0.4660580193716137	0.4894395986697825	0.4734692788107879	0.3711814229214005	0.7297543665030223	
0.89453125	0.47885439071470426	0.46600874436684797	0.4660158647380872	0.4899940579684288	0.47452587111734235	0.36233567874846806	0.7123633548937666	
0.896484375	0.4802908887848507	0.46595805407184515	0.465965173668563	0.4905662038447125	0.4756227297174029	0.35348991592990664	0.694972306626617	
0.8984375	0.48100886024946476	0.4659280151170466	0.46593513425478494	0.4908588010278054	0.4761874222181166	0.34891582517506664	0.685979500157872	
0.900390625	0.4816683621864293	0.46589499917911065	0.46590211781238255	0.4911340810971519	0.47672303258245624	0.34434174370466925	0.6769867119426334	
0.90234375	0.4828823910742149	0.46582137278797864	0.4658284902962776	0.49165374471010503	0.4777444493828574	0.3354959988411469	0.6595956989756562	
0.904296875	0.48409175633255414	0.4657328565601933	0.46573997271601036	0.4921840703716658	0.4787990311825513	0.3266502367131561	0.6422046520661904	
0.90625	0.4846887616715752	0.46568040204270694	0.4656875173970462	0.49245188498957715	0.4793386705464582	0.3220761463154028	0.633211846299489	
0.908203125	0.4852290389260774	0.46562273934924686	0.4656298538225302	0.49269991574714556	0.47984673413893464	0.3175020644879046	0.6242190573821789	
0.91015625	0.4862054114089812	0.46549415005913125	0.4655012625676371	0.49315881269370326	0.4808067209292961	0.30865631893380363	0.6068280430575024	
0.912109375	0.48715758804426773	0.46533957522729436	0.46534668537397716	0.4936161042351157	0.48178747126341054	0.2998105574964022	0.5894369975057571	
0.9140625	0.4876163023851502	0.4652479745296275	0.4652550832766993	0.49384063899769753	0.482283358266879	0.29523646745574367	0.5804441924411151	
0.916015625	0.48801871605090413	0.4651472691364981	0.4651543763448439	0.4940410819762106	0.48274331458674374	0.2906623852711501	0.5714514028217444	
0.91796875	0.48871654475417925	0.4649226935185757	0.4649297972955228	0.4943938569509807	0.4835960209213196	0.2818166390264614	0.5540603871393507	
0.919921875	0.4893629135734927	0.4646527549970168	0.4646598546494437	0.4947236029069165	0.48444783322708507	0.27297087827962857	0.536669342945285	
0.921875	0.48965470580475323	0.46449279003634053	0.4644998872445861	0.49487255444246786	0.48486731184500825	0.2683967885960746	0.5276765385827219	
0.923828125	0.48988787811590556	0.4643169155608883	0.4643240100818633	0.4949898908679408	0.4852432543625727	0.26382270605439795	0.5186837482613146	
0.92578125	0.49023724217835063	0.46392471095517196	0.4639317994834646	0.495157336090976	0.48590860775621963	0.25497695911913354	0.5012927312212272	
0.927734375	0.4904936622700672	0.46345330313086963	0.4634603844562959	0.49526433851024726	0.48653524481379157	0.2461311990628821	0.48390168838486625	
0.9296875	0.49056854166123925	0.4631739479145586	0.4631810249715824	0.49528129272699506	0.4868212850861291	0.2415571097364207	0.4749088847243584	
0.931640625	0.49057729968792163	0.46286679935585356	0.46287387171980715	0.4952534931805271	0.48705050721213367	0.23698302683765293	0.46591609370089865	
0.93359375	0.4904545877850257	0.46218185016668517	0.4621889120649714	0.49509728145165594	0.48738867035735495	0.22813727921182708	0.4485250753031458	
0.935546875	0.49017176414955654	0.4613585995740793	0.4613656488935247	0.49481528815473624	0.48762206502504635	0.21929151984616307	0.43113403382450144	
0.9375	0.489940823068711	0.4608707431246802	0.46087778498993276	0.49460172438504724	0.4876750707416711	0.21471743087679568	0.42214123086605165	
0.939453125	0.4896268982880311	0.460334339606376	0.46034137327566177	0.49432046168149457	0.48764806269148664	0.2101433476209348	0.4131484391405356	
0.94140625	0.488811780609736	0.45913814595832964	0.4591451613503986	0.49359902059045024	0.4874148259507339	0.20129759930453223	0.39575741938508724	
0.943359375	0.4877235655917546	0.4577004427819681	0.4577074362066803	0.49263769142975367	0.486961468460068	0.19245184062944867	0.37836637926414574	
0.9453125	0.48702835248320614	0.45684846311355437	0.45685544352046037	0.4920215547552547	0.4866075063923963	0.18787775201717619	0.3693735770077558	
0.947265625	0.48621671628123575	0.45591169240015333	0.45591865849369007	0.49129764803089887	0.48613302202947584	0.18330366840422113	0.3603807845801814	
0.94921875	0.4843170975621753	0.4538226696051895	0.45382960377954445	0.489589099383786	0.4849019015973042	0.17445791939724611	0.3429897634670458	
0.951171875	0.4819503226525754	0.4513118962631961	0.45131879207424025	0.4874413889688782	0.48324921118261194	0.16561216141275376	0.3255987247038284	
0.953125	0.48050942443390865	0.449824017628329	0.4498308907053615	0.4861222054317092	0.48218452712187077	0.1610380731575782	0.3166059231495023	
0.955078125	0.47888957086835793	0.44818805204827145	0.44819490012860075	0.4846252722516279	0.4809285772518529	0.15646398918752902	0.3076131300198695	
0.95703125	0.47521068790335036	0.44453980670965015	0.44454659904668814	0.48119285471746986	0.47795476863093084	0.14761823948997685	0.2902221075490375	
0.958984375	0.4707278766793045	0.44015504079137857	0.4401617661314739	0.4769732670873117	0.47420758244038885	0.13877248219606342	0.27283107014352004	
0.9609375	0.46804373274411304	0.43755663837109093	0.4375633240089487	0.47442629377278045	0.47190170489415106	0.13419839429798744	0.2638382692912629	
0.962890625	0.4650672404448578	0.43469961005777064	0.43470625204172175	0.4715793595362707	0.46928101612932926	0.12962430997085014	0.25484547545958375	
0.96484375	0.4583832728629685	0.4283283634046907	0.4283349080393067	0.46513640490927155	0.46326380465676875	0.12077855958271583	0.23745445163104542	
0.966796875	0.45030819858370674	0.42067088682093684	0.4206773144532933	0.45729852407879423	0.45585882460183874	0.1119328029793766	0.22006341558321857	
0.96875	0.44550449442751944	0.4161330834217614	0.41613944171884215	0.45260735835256743	0.4513853466392291	0.1073587154383933	0.2110706154330169	
0.970703125	0.440206263656349	0.41114361067883054	0.41114989273936275	0.44740280384414255	0.44638129966322687	0.1027846307541617	0.20207782089927906	
0.97265625	0.4283617491519977	0.40001695807769294	0.4000230701287605	0.4357022953467361	0.43504913805343337	0.0939388796754532	0.1846867957130502	
0.974609375	0.41410044887553643	0.38664407192644945	0.38664997964677195	0.4215454851706497	0.4212562453533128	0.08509312376269355	0.16729576102292454	
0.9765625	0.4056383027361231	0.37871932967352806	0.37872511630791067	0.41310973612768986	0.4129973047258058	0.08051903657880216	0.1583029615747768	
0.978515625	0.39632452565323756	0.37000579008174145	0.3700114435777711	0.40378787126375665	0.40383099905475484	0.07594495153747448	0.1493101663389768	
0.98046875	0.3755385963300288	0.35057437258349966	0.35057972917757635	0.38290565473084154	0.3832168934557091	0.06709919976818558	0.13191913979504516	
0.982421875	0.35054322190393933	0.3272201865670066	0.3272251863212676	0.3577135674347631	0.35826825233285586	0.058253444546002196	0.11452810646261415	
0.984375	0.3357257216507723	0.3133805484653783	0.3133853367571672	0.34273833799270004	0.34339844028322364	0.05367935771920364	0.1055353077165222	
0.986328125	0.31942913983036403	0.29816335808573446	0.298167913866769	0.3262260681530558	0.32696323256110177	0.049105272320781504	0.09654251177866326	
0.98828125	0.2830808110839159	0.26422863198478136	0.26423266926085076	0.2893090635076061	0.2901392883516566	0.040259519860913265	0.07915148387703085	
0.990234375	0.23938977704726594	0.22344326350913035	0.22344667760598225	0.24484514476437785	0.24570842665361511	0.03141376532930842	0.06176045190229903	
0.9921875	0.2134969155385993	0.199273945891036	0.19927699069328533	0.21844947135582868	0.21929349451346003	0.026839678859603283	0.05276765385826397	
0.994140625	0.1850256899801948	0.17269888378482098	0.1727015225339432	0.1893799932420647	0.1901639924661504	0.02226559310408589	0.043774857218344516	
0.99609375	0.12153290104855424	0.11343581148361068	0.11343754472381132	0.12446009103513193	0.12503144527397206	0.013419839953637549	0.026383827959009877	
0.998046875	0.04522183997832272	0.042208904728697046	0.042209549658808125	0.04634015409051304	0.04657714519440826	0.004574086112610758	0.008992797341976257	
1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	


==> data/example_oscillations_1D_alpha_2-13.dat <==
x	solRef	solPone	solMsFEMB	solMsFEMsupg	
0.5	0.9125969691567661	0.9955699542751972	0.9031321204247433	0.5743609398659828	
0.5001220703125	0.8911928284546775	0.9955699542747425	0.881956418746995	0.5817815214195434	
0.500244140625	0.8735274427590412	0.9955699542751972	0.8644821605817015	0.5969089485483892	
0.5003662109375	0.8596719012507492	0.9955699542747425	0.8507796877070177	0.6203255645650643	
0.50048828125	0.8496723696716799	0.9955699542751972	0.8408947412312955	0.6529262086110066	
0.5006103515625	0.8435712937671269	0.9955699542747425	0.8348694448509377	0.6959328172424648	
0.500732421875	0.8414229151821928	0.9955699542751972	0.8327576626625159	0.7508888965235201	
0.5008544921875	0.8433045262440828	0.9955699542751972	0.834636143615171	0.8195968993950373	
0.5009765625	0.8493243367629475	0.9955699542747425	0.8406123173808737	0.903928808281762	
0.5010986328125	0.8596261585885259	0.9955699542751972	0.8508289462361063	1.005390043133957	
0.501220703125	0.8743901111406558	0.9955699542747425	0.865464845805036	1.1242606049863753	
0.5013427734375	0.8938266711597862	0.9955699542751972	0.884729027510275	1.258135170456626	
0.50146484375	0.9181572426705316	0.9955699542747425	0.9088415108240042	1.3998993517725467	
0.5015869140625	0.9475648062684741	0.9955699542751972	0.9379845319813285	1.5358708474104787	
0.501708984375	0.9820779596107059	0.9955699542751972	0.9721878200625724	1.6459943713257417	
0.5018310546875	1.0213238459064087	0.9955699542747425	1.011084031072187	1.708442859079696	
0.501953125	1.0641009224987101	0.9955699542751972	1.0534856359809055	1.7084428590706011	
0.5020751953125	1.1079004795042238	0.9955699542747425	1.0969106750994797	1.645994371341203	
0.502197265625	1.1488197497847068	0.9955699542751972	1.1374958100650474	1.535870847483693	
0.5023193359375	1.18229776865428	0.9955699542747425	1.1707240573678064	1.3998993518639509	
0.50244140625	1.2044569535360097	0.9955699542751972	1.1927530283373926	1.2581351704993722	
0.5025634765625	1.2132329559472055	0.9955699542751972	1.2015344598094089	1.12426060500502	
0.502685546875	1.2086843424899598	0.9955699542747425	1.1971220455366165	1.005390043171701	
0.5028076171875	1.1925425616791472	0.9955699542751972	1.1812267713939946	0.9039288083722568	
0.5029296875	1.1674471966907731	0.9955699542747425	1.1564600961069118	0.8195968994768918	
0.5030517578125	1.1362555721993886	0.9955699542751972	1.1256503073955173	0.7508888965608094	
0.503173828125	1.101592273033475	0.9955699542747425	1.091396201849875	0.6959328172606547	
0.5032958984375	1.0656349976761703	0.9955699542751972	1.0558547265341076	0.6529262086310155	
0.50341796875	1.030065558815295	0.9955699542751972	1.0206921898015935	0.6203255645887111	
0.5035400390625	0.9961120011985258	0.9955699542747425	0.9871257698296176	0.5969089485743098	
0.503662109375	0.9646286220850016	0.9955699542751972	0.95600262540529	0.5817815214340953	
0.5037841796875	0.9361828104842971	0.9955699542747425	0.9278858145698905	0.5743609398641638	
0.50390625	0.911133673803306	0.9955699542751972	0.9031321204211054	0.5743609398605258	
0.5040283203125	0.889697047212394	0.9955699542747425	0.8819564187529068	0.5817815214231814	
0.504150390625	0.871996464287804	0.9955699542751972	0.8644821605957986	0.5969089485565746	
0.5042724609375	0.8581018301820222	0.9955699542751972	0.850779687697468	0.6203255645477839	
0.50439453125	0.8480581845728921	0.9955699542747425	0.8408947412353882	0.6529262086091876	
0.5045166015625	0.8419068597095247	0.9955699542751972	0.8348694448154674	0.6959328172065398	
0.504638671875	0.839700953733427	0.9955699542747425	0.8327576626675182	0.750888896532615	
0.5047607421875	0.8415165434089431	0.9955699542751972	0.83463614361699	0.8195968993995848	
0.5048828125	0.8474605104684088	0.9955699542747425	0.84061231742362	0.9039288083158681	
0.5050048828125	0.8576751851837798	0.9955699542751972	0.8508289462110952	1.0053900430957583	
0.505126953125	0.8723390136301532	0.9955699542751972	0.8654648457813892	1.1242606049636379	
0.5052490234375	0.891660575280639	0.9955699542747425	0.8847290275043633	1.258135170462083	
0.50537109375	0.9158591459804484	0.9955699542751972	0.9088415108276422	1.3998993517889176	
0.5054931640625	0.9451154131811563	0.9955699542747425	0.9379845320090681	1.5358708474373088	
0.505615234375	0.9794557834989064	0.9955699542751972	0.972187820052568	1.6459943713057328	
0.5057373046875	1.0185060539165534	0.9955699542747425	1.0110840310608182	1.7084428590683274	
0.505859375	1.0610657470124352	0.9955699542751972	1.0534856360040976	1.708442859088791	
0.5059814453125	1.1046318801131747	0.9955699542751972	1.0969106751072104	1.645994371328925	
0.506103515625	1.1453135643600945	0.9955699542747425	1.1374958100627737	1.5358708474582272	
0.5062255859375	1.1785665048773808	0.9955699542751972	1.1707240573236959	1.3998993518184761	
0.50634765625	1.2005301740200593	0.9955699542747425	1.19275302836013	1.2581351705289308	
0.5064697265625	1.2091527569496066	0.9955699542751972	1.2015344598280535	1.1242606050163886	
0.506591796875	1.2044982062693634	0.9955699542747425	1.1971220455457114	1.00539004316488	
0.5067138671875	1.1882965161703396	0.9955699542751972	1.181226771377169	0.9039288083445172	
0.5068359375	1.1631810620847318	0.9955699542751972	1.1564600960655298	0.8195968994377836	
0.5069580078125	1.1320006256196393	0.9955699542747425	1.125650307410524	0.7508888965835467	
0.507080078125	1.0973708086971783	0.9955699542751972	1.091396201848056	0.6959328172611094	
0.5072021484375	1.0614610383322542	0.9955699542747425	1.0558547265554807	0.6529262086510244	
0.50732421875	1.0259460915158343	0.9955699542751972	1.0206921897938628	0.6203255645768877	
0.5074462890625	0.9920483266514566	0.9955699542747425	0.9871257698300724	0.596908948573855	
0.507568359375	0.9606175929184246	0.9955699542751972	0.9560026253975593	0.5817815214254551	
0.5076904296875	0.9322178629445261	0.9955699542747425	0.927885814568981	0.5743609398632543	
0.5078125	0.9072056305394653	0.9955699542751972	0.9031321204170126	0.5743609398577973	
0.5079345703125	0.8857947061760569	0.9955699542751972	0.8819564187410833	0.5817815214159054	
0.508056640625	0.8681070027155329	0.9955699542747425	0.8644821605953439	0.5969089485624863	
0.5081787109375	0.8542110550738471	0.9955699542751972	0.850779687706563	0.6203255645623358	
0.50830078125	0.8441506579060842	0.9955699542747425	0.8408947412040106	0.6529262085873597	
0.5084228515625	0.837965921506111	0.9955699542751972	0.8348694447913658	0.6959328172038113	
0.508544921875	0.8357086600267394	0.9955699542751972	0.8327576626074915	0.7508888965157894	
0.5086669921875	0.8374535328043748	0.9955699542747425	0.8346361436233565	0.8195968994655232	
0.5087890625	0.8433058081727722	0.9955699542751972	0.8406123174231652	0.9039288083799875	
0.5089111328125	0.8534059546846038	0.9955699542747425	0.8508289462565699	1.0053900431998954	
0.509033203125	0.8679302673058373	0.9955699542751972	0.865464845756378	1.1242606049981987	
0.5091552734375	0.8870848704450509	0.9955699542747425	0.8847290274820807	1.2581351705234738	
0.50927734375	0.9110863258697464	0.9955699542751972	0.9088415108249137	1.3998993518916905	
0.5093994140625	0.9401125476347261	0.9955699542747425	0.9379845320131608	1.5358708475546337	
0.509521484375	0.9741876897123802	0.9955699542751972	0.9721878200698484	1.6459943714353358	
0.5096435546875	1.0129372247738502	0.9955699542751972	1.0110840310603635	1.7084428591765572	
0.509765625	1.055164994729239	0.9955699542747425	1.0534856360000049	1.7084428591947471	
0.5098876953125	1.0983805125547406	0.9955699542751972	1.0969106751554136	1.6459943714612564	
0.510009765625	1.1387152747556684	0.9955699542747425	1.1374958100700496	1.5358708475218918	
0.5101318359375	1.1716539149101663	0.9955699542751972	1.1707240573264244	1.3998993518675888	
0.51025390625	1.193363360218882	0.9955699542747425	1.192753028322386	1.2581351705453017	
0.5103759765625	1.2018098406620084	0.9955699542751972	1.2015344598712545	1.1242606051068833	
0.510498046875	1.1970624950308775	0.9955699542751972	1.1971220455961884	1.0053900432303635	
0.5106201171875	1.1808451729839362	0.9955699542747425	1.1812267714749396	0.9039288084154578	
0.5107421875	1.1557779217841926	0.9955699542751972	1.1564600961878568	0.819596899485532	
0.5108642578125	1.1246932859353365	0.9955699542747425	1.125650307572414	0.750888896615379	
0.510986328125	1.0901908259938864	0.9955699542751972	1.0913962021390944	0.6959328173425092	
0.5111083984375	1.05442584664479	0.9955699542747425	1.055854726938378	0.652926208709232	
0.51123046875	1.019061575899741	0.9955699542751972	1.020692190320915	0.6203255646323669	
0.5113525390625	0.9853113942335767	0.9955699542751972	0.9871257705112839	0.5969089485893164	
0.511474609375	0.9540184169904933	0.9955699542747425	0.9560026263457075	0.5817815214500115	
0.5115966796875	0.9257416857558383	0.9955699542751972	0.9278858158781986	0.5743609398841727	
0.51171875	0.9008341257840584	0.9955699542747425	0.9031321222514634	0.574360939878261	
0.5118408203125	0.8795069525058352	0.9955699542751972	0.8819564213517879	0.5817815214368238	
0.511962890625	0.8618801353859453	0.9955699542747425	0.8644821643679279	0.5969089485711265	
0.5120849609375	0.8480206603594524	0.9955699542751972	0.8507796933376994	0.6203255645850732	
0.51220703125	0.8379709649962024	0.9955699542751972	0.8408947498514863	0.652926208621011	
0.5123291015625	0.8317698354517233	0.9955699542747425	0.8348694584824443	0.6959328171919879	
0.512451171875	0.8294676687646643	0.9955699542751972	0.8327576853325809	0.750888896503966	
0.5125732421875	0.8311375121606943	0.9955699542747425	0.8346361832473121	0.8195968994123177	
0.5126953125	0.8368827446215619	0.9955699542751972	0.8406123909689995	0.9039288084177315	
0.5128173828125	0.8468416023065402	0.9955699542747425	0.8508290922218293	1.005390043227635	
0.512939453125	0.8611877636240024	0.9955699542751972	0.8654651592182745	1.1242606050655013	
0.5130615234375	0.880124352815983	0.9955699542751972	0.8847297613760929	1.2581351705143788	
0.51318359375	0.9038646466651699	0.9955699542747425	0.9088433920051102	1.3998993519030591	
0.5133056640625	0.9325833206130483	0.9955699542751972	0.9379897800399704	1.53587084757919	
0.513427734375	0.9663022264612664	0.9955699542747425	0.9722034264050308	1.645994371458528	
0.5135498046875	1.0046475364333673	0.9955699542751972	1.0111316314892065	1.7084428591988399	
0.513671875	1.0464306423705239	0.9955699542747425	1.0536272316749091	1.7084428592179393	
0.5137939453125	1.0891802534420094	0.9955699542751972	1.097302344455784	1.645994371483539	
0.513916015625	1.1290606377292534	0.9955699542751972	1.1384723654550726	1.5358708475873755	
0.5140380859375	1.1615974586497941	0.9955699542747425	1.1728957952473138	1.3998993518434872	
0.51416015625	1.1829953498504437	0.9955699542751972	1.197083924416802	1.258135170519381	
0.5142822265625	1.1912439989373524	0.9955699542747425	1.2093880378952235	1.1242606050523136	
0.514404296875	1.1864175035957487	0.9955699542751972	1.2102917557403998	1.0053900432576484	
0.5145263671875	1.1702289115592066	0.9955699542747425	1.2019860704599523	0.9039288083940846	
0.5146484375	1.1452778940342796	0.9955699542751972	1.187668559246049	0.8195968994732539	
0.5147705078125	1.1143731523256974	0.9955699542751972	1.1709483118975186	0.7508888965899132	
0.514892578125	1.0800912338054331	0.9955699542747425	1.155524213224453	0.6959328173084032	
0.5150146484375	1.044567546905455	0.9955699542751972	1.1451504451788423	0.6529262087215102	
0.51513671875	1.0094493196870644	0.9955699542747425	1.1438547596321769	0.6203255646441903	
0.5152587890625	0.975937711988081	0.9955699542751972	1.1564005554687355	0.596908948611599	
0.515380859375	0.9448668557784003	0.9955699542747425	1.189053614981276	0.5817815214477378	
0.5155029296875	0.9167893738772364	0.9955699542751972	1.2508283621500595	0.5743609398909939	
0.515625	0.8920536872587945	0.9520720832938423	0.8585629748049541	0.5475416103390671	
0.5157470703125	0.8708678600496569	0.952072083294297	0.8384322840483946	0.5546156937061824	
0.515869140625	0.8533496062455015	0.9520720832938423	0.8218203723295119	0.5690367576125936	
0.5159912109375	0.8395641923061703	0.9520720832938423	0.8087941100429816	0.5913599532605076	
0.51611328125	0.8295525940593507	0.9520720832938423	0.7993969810418093	0.622438336038158	
0.5162353515625	0.8233521787087739	0.952072083294297	0.7936690301635281	0.6634367850683702	
0.516357421875	0.8210118003835305	0.9520720832938423	0.791661463397304	0.7158267336944846	
0.5164794921875	0.8226027086966496	0.9520720832938423	0.7934472422098224	0.7813264707815506	
0.5166015625	0.8282261269073388	0.952072083294297	0.7991284946715496	0.8617205679911422	
0.5167236328125	0.8380177008975807	0.9520720832938423	0.8088409376982781	0.9584441507681731	
0.516845703125	0.8521480406643605	0.9520720832938423	0.822754562470891	1.0717641457713398	
0.5169677734375	0.8708167420941209	0.952072083294297	0.8410680658657839	1.199387544359979	
0.51708984375	0.8942332432525291	0.9520720832938423	0.8639906094290382	1.3345321594051711	
0.5172119140625	0.9225685336382412	0.9520720832938423	0.891695436248483	1.4641545737290471	
0.517333984375	0.9558421257779628	0.9520720832938423	0.9242108081334663	1.5691359668244331	
0.5174560546875	0.9936819114327591	0.952072083294297	0.9611875093842173	1.6286684718365905	
0.517578125	1.034910022125132	0.9520720832938423	1.0014966150301916	1.6286684718479592	
0.5177001953125	1.0770809598225242	0.9520720832938423	1.0427786489208302	1.5691359668576297	
0.517822265625	1.1164019724383252	0.952072083294297	1.0813609265537707	1.4641545737631532	
0.5179443359375	1.1484516329087455	0.9520720832938423	1.1129493754124269	1.3345321594620145	
0.51806640625	1.1694823280035962	0.9520720832938423	1.1338912270121	1.199387544369074	
0.5181884765625	1.1775124890850748	0.952072083294297	1.142239298988443	1.0717641457954414	
0.518310546875	1.1726209179710168	0.9520720832938423	1.1380446352968647	0.9584441507849988	
0.5184326171875	1.1565052623823249	0.9520720832938423	1.122933785485202	0.8617205680661755	
0.5185546875	1.1317378793637545	0.9520720832938423	1.099389333910949	0.7813264708479437	
0.5186767578125	1.1010961504739498	0.952072083294297	1.0700999938144378	0.7158267337918005	
0.518798828125	1.0671267627521956	0.9520720832938423	1.037536312276643	0.6634367851306706	
0.5189208984375	1.0319395620822434	0.9520720832938423	1.0037487920994863	0.6224383360909087	
0.51904296875	0.9971614125533961	0.952072083294297	0.9703215100371381	0.591359953326446	
0.5191650390625	0.963978076676085	0.9520720832938423	0.93841157710267	0.569036757646245	
0.519287109375	0.9332125024106972	0.9520720832938423	0.9088243452115421	0.5546156937257365	
0.5194091796875	0.9054094406546938	0.9520720832938423	0.8820950857784737	0.5475416103422504	
0.51953125	0.8809118969215888	0.952072083294297	0.8585629748085921	0.5475416103436146	
0.5196533203125	0.8599242448212863	0.9520720832938423	0.8384322840561254	0.5546156937125488	
0.519775390625	0.8425616429358342	0.9520720832938423	0.8218203723190527	0.5690367576016797	
0.5198974609375	0.8288874772656527	0.952072083294297	0.8087941100502576	0.5913599532691478	
0.52001953125	0.8189411649618705	0.9520720832938423	0.7993969810377166	0.6224383360336105	
0.5201416015625	0.8127585671991255	0.9520720832938423	0.7936690301789895	0.6634367850820126	
0.520263671875	0.8103868779803634	0.952072083294297	0.7916614634364123	0.7158267337213147	
0.5203857421875	0.8118953731309375	0.9520720832938423	0.793447242192542	0.7813264707433518	
0.5205078125	0.8173828660214895	0.9520720832938423	0.7991284946397172	0.8617205679502149	
0.5206298828125	0.8269820678947326	0.9520720832938423	0.8088409376637173	0.958444150743162	
0.520751953125	0.8408600855273107	0.952072083294297	0.822754562465434	1.071764145789075	
0.5208740234375	0.8592124769074871	0.9520720832938423	0.8410680658444107	1.1993875443740762	
0.52099609375	0.8822443091344212	0.9520720832938423	0.8639906094658727	1.3345321594765664	
0.5211181640625	0.9101224577107132	0.952072083294297	0.8916954362248362	1.4641545737358683	
0.521240234375	0.9428640718278984	0.9520720832938423	0.9242108081202787	1.569135966862632	
0.5213623046875	0.9800997734605517	0.9520720832938423	0.9611875093960407	1.6286684719025288	
0.521484375	1.0206655652705194	0.952072083294297	1.0014966150270084	1.6286684718934339	
0.5216064453125	1.0621481988036976	0.9520720832938423	1.0427786488908168	1.5691359668903715	
0.521728515625	1.1008078774257228	0.9520720832938423	1.0813609265669584	1.4641545738431887	
0.5218505859375	1.1322876760473264	0.9520720832938423	1.1129493754424402	1.3345321595352289	
0.52197265625	1.1528975229534808	0.952072083294297	1.133891227049844	1.1993875444218247	
0.5220947265625	1.1606897233214113	0.9520720832938423	1.1422392990075423	1.0717641458099934	
0.522216796875	1.155747503184557	0.9520720832938423	1.1380446353114166	0.958444150784544	
0.5223388671875	1.13974859498785	0.952072083294297	1.122933785447458	0.8617205680197912	
0.5224609375	1.1152312523327055	0.9520720832938423	1.0993893339432361	0.7813264708752286	
0.5225830078125	1.084934229591454	0.9520720832938423	1.0700999938117093	0.7158267337772486	
0.522705078125	1.0513676684290658	0.952072083294297	1.0375363122757335	0.6634367851179377	
0.5228271484375	1.016610324370049	0.9520720832938423	1.0037487920872081	0.6224383360718093	
0.52294921875	0.9822644437090275	0.9520720832938423	0.9703215100148554	0.5913599533014349	
0.5230712890625	0.949497298614915	0.9520720832938423	0.9384115771053985	0.5690367576517019	
0.523193359375	0.9191185128229336	0.952072083294297	0.9088243452133611	0.5546156937298292	
0.5233154296875	0.8916635549435341	0.9520720832938423	0.8820950857771095	0.5475416103417956	
0.5234375	0.8674691330893438	0.9520720832938423	0.8585629747994972	0.5475416103390671	
0.5235595703125	0.8467354112021894	0.952072083294297	0.8384322840565801	0.5546156937180058	
0.523681640625	0.8295747064116767	0.9520720832938423	0.8218203723331499	0.5690367576180506	
0.5238037109375	0.81604837325267	0.9520720832938423	0.8087941100343414	0.5913599532559601	
0.52392578125	0.8061941819951244	0.9520720832938423	0.7993969810431736	0.622438336045434	
0.5240478515625	0.8000464086353531	0.952072083294297	0.7936690301730778	0.6634367850811032	
0.524169921875	0.7976504788771308	0.9520720832938423	0.7916614634536927	0.7158267337413236	
0.5242919921875	0.7990735295475133	0.9520720832938423	0.7934472422421095	0.7813264707801864	
0.5244140625	0.8044117225585978	0.952072083294297	0.7991284946288033	0.8617205679142899	
0.5245361328125	0.8137945064013365	0.9520720832938423	0.8088409376405252	0.9584441507026895	
0.524658203125	0.8273850686059632	0.9520720832938423	0.8227545624481536	1.0717641457663376	
0.5247802734375	0.8453744418707174	0.952072083294297	0.8410680658553247	1.1993875443822617	
0.52490234375	0.8679628132581456	0.9520720832938423	0.8639906094449543	1.3345321594547386	
0.5250244140625	0.8953125392572474	0.9520720832938423	0.8916954362534852	1.46415457375997	
0.525146484375	0.9274383938295614	0.9520720832938423	0.9242108081043625	1.5691359668367113	
0.5252685546875	0.9639747252581401	0.952072083294297	0.9611875093814888	1.6286684718907054	
0.525390625	1.003774463753416	0.9520720832938423	1.0014966150442888	1.6286684719125333	
0.5255126953125	1.044462892354204	0.9520720832938423	1.0427786488871789	1.569135966882186	
0.525634765625	1.0823628583420941	0.952072083294297	1.0813609265273953	1.4641545738181776	
0.5257568359375	1.1131931819218153	0.9520720832938423	1.1129493754656323	1.3345321595788846	
0.52587890625	1.1333308091407162	0.9520720832938423	1.1338912270971377	1.1993875444604782	
0.5260009765625	1.1408668656486043	0.952072083294297	1.142239299074845	1.0717641458309117	
0.526123046875	1.1358886976668146	0.9520720832938423	1.138044635397364	0.9584441507849988	
0.5262451171875	1.1200497153345168	0.9520720832938423	1.122933785591158	0.8617205680266125	
0.5263671875	1.0958474636822757	0.9520720832938423	1.0993893341028524	0.7813264708393035	
0.5264892578125	1.0659749725641632	0.952072083294297	1.0700999941213922	0.7158267338058977	
0.526611328125	1.032899350721891	0.9520720832938423	1.0375363126731827	0.6634367851115712	
0.5267333984375	0.998662904228695	0.9520720832938423	1.0037487926379072	0.6224383360645334	
0.52685546875	0.9648391411587909	0.952072083294297	0.9703215107692813	0.5913599532900662	
0.5269775390625	0.9325738503762295	0.9520720832938423	0.938411578137675	0.5690367576357858	
0.527099609375	0.9026612635670972	0.9520720832938423	0.9088243466576387	0.5546156937334672	
0.5272216796875	0.8756262068895921	0.952072083294297	0.8820950877784526	0.5475416103463431	
0.52734375	0.8517982432827012	0.9520720832938423	0.8585629776011956	0.5475416103395219	
0.5274658203125	0.8313728306238772	0.9520720832938423	0.8384322880369837	0.5546156937143678	
0.527587890625	0.8144591739669522	0.9520720832938423	0.8218203781202646	0.5690367576221433	
0.5277099609375	0.8011164565418767	0.952072083294297	0.8087941186668104	0.591359953277788	
0.52783203125	0.791380722125723	0.9520720832938423	0.7993969942344847	0.6224383360295178	
0.5279541015625	0.7852845913394049	0.9520720832938423	0.7936690511860434	0.6634367850952003	
0.528076171875	0.7828716227236328	0.952072083294297	0.7916614983137151	0.7158267337431425	
0.5281982421875	0.7842066605262517	0.9520720832938423	0.793447303132325	0.781326470804288	
0.5283203125	0.7893829883150829	0.9520720832938423	0.7991286074693562	0.8617205679561266	
0.5284423828125	0.7985264809567525	0.9520720832938423	0.8088411615021869	0.9584441506663097	
0.528564453125	0.8117960121912802	0.952072083294297	0.8227550431092823	1.0717641457245008	
0.5286865234375	0.8293776264313237	0.9520720832938423	0.8410691914486961	1.1993875443567958	
0.52880859375	0.8514661483791315	0.9520720832938423	0.8639934946627363	1.3345321594638335	
0.5289306640625	0.8782190344113587	0.952072083294297	0.8917034852056531	1.4641545737372326	
0.529052734375	0.9096486849002758	0.9520720832938423	0.9242347437780154	1.56913596684808	
0.5291748046875	0.9453941498973109	0.9520720832938423	0.9612605148313378	1.6286684718743345	
0.529296875	0.9843282518636443	0.952072083294297	1.0017137823260782	1.6286684718938886	
0.5294189453125	1.0241208786806055	0.9520720832938423	1.0433793576735297	1.569135966896738	
0.529541015625	1.0611668704382282	0.9520720832938423	1.0828586832562905	1.4641545738018067	
0.5296630859375	1.0912716252064456	0.9520720832938423	1.116280200638812	1.3345321595434143	
0.52978515625	1.1108882202943278	0.952072083294297	1.1405335838389874	1.199387544505953	
0.5299072265625	1.118151337861491	0.9520720832938423	1.154284443103279	1.0717641458704747	
0.530029296875	1.1131521180291202	0.9520720832938423	1.1582432064888053	0.9584441508050077	
0.5301513671875	1.097515373290662	0.952072083294297	1.1547726167204928	0.861720568023884	
0.5302734375	1.0736915559527915	0.9520720832938423	1.1472541962857576	0.7813264708452152	
0.5303955078125	1.0443211211536436	0.9520720832938423	1.1395741854498738	0.7158267337717916	
0.530517578125	1.0118218910683936	0.9520720832938423	1.1358903523719164	0.6634367851365823	
0.5306396484375	0.97819456027446	0.952072083294297	1.140702901466284	0.6224383360595311	
0.53076171875	0.9449799341173275	0.9520720832938423	1.1592176891404051	0.5913599532818807	
0.5308837890625	0.913299441620893	0.9520720832938423	1.1980307152593923	0.5690367576262361	
0.531005859375	0.8839299378946635	0.952072083294297	1.2662579514194476	0.5546156937239175	
0.5311279296875	0.8573843042649969	0.9520720832938423	1.3773966486896825	0.5475416103458883	
0.53125	0.8339841494030225	0.8696420680498704	0.7793517708964828	0.49849545194820166	
0.5313720703125	0.8139197542527654	0.8696420680503252	0.7610783419850122	0.5049358727706021	
0.531494140625	0.7972969579932396	0.8696420680498704	0.7459990487959658	0.5180651667537859	
0.5316162109375	0.7841726444280539	0.8696420680498704	0.7341745922690279	0.5383887573266293	
0.53173828125	0.7745810608489592	0.8696420680498704	0.7256444444019508	0.5666832872307168	
0.5318603515625	0.7685531108345458	0.8696420680498704	0.7204449554833445	0.6040092912917316	
0.531982421875	0.7661303974591647	0.8696420680503252	0.7186226073204125	0.6517063989722374	
0.5321044921875	0.7673753309350104	0.8696420680498704	0.720243629788456	0.7113389828814434	
0.5322265625	0.7723781052145569	0.8696420680498704	0.7254007286765045	0.7845317613832776	
0.5323486328125	0.781260730397662	0.8696420680503252	0.7342170996062123	0.8725913082284933	
0.532470703125	0.7941773948095943	0.8696420680498704	0.7468470503658864	0.9757606400939949	
0.5325927734375	0.8113087187443853	0.8696420680498704	0.7634709459598525	1.0919521450500724	
0.53271484375	0.8328437112868414	0.8696420680498704	0.7842786508072095	1.214991151986851	
0.5328369140625	0.8589345744389902	0.8696420680498704	0.8094274243644577	1.333002610438598	
0.532958984375	0.8895913489509439	0.8696420680503252	0.8389429210478738	1.4285802724730274	
0.5330810546875	0.9244587371172202	0.8696420680498704	0.872508143941559	1.4827801404794627	
0.533203125	0.9624323103653296	0.8696420680498704	0.90909832287889	1.4827801405008358	
0.5333251953125	1.001232392858583	0.8696420680503252	0.9465716674444593	1.4285802725248686	
0.533447265625	1.0373347765921608	0.8696420680498704	0.9815943358880759	1.3330026105036268	
0.5335693359375	1.0666418008004257	0.8696420680498704	1.0102684276739637	1.2149911520673413	
0.53369140625	1.0856913746433747	0.8696420680498704	1.0292781795810697	1.0919521452005938	
0.5338134765625	1.0926662372894498	0.8696420680498704	1.03685605668079	0.975760640243152	
0.533935546875	1.0876609757619917	0.8696420680503252	1.0330483936131714	0.8725913083717387	
0.5340576171875	1.0722676844397938	0.8696420680498704	1.0193316739801048	0.7845317614533087	
0.5341796875	1.0488835938722332	0.8696420680498704	0.9979594385617929	0.7113389829264634	
0.5343017578125	1.0200900195673057	0.8696420680503252	0.9713723392542306	0.6517063990040697	
0.534423828125	0.9882495099755033	0.8696420680498704	0.9418129899381711	0.6040092913340231	
0.5345458984375	0.9553162122597314	0.8696420680498704	0.9111427136199381	0.5666832872625491	
0.53466796875	0.9227944413523801	0.8696420680498704	0.8807994397202492	0.5383887573316315	
0.5347900390625	0.8917785220373844	0.8696420680498704	0.8518335240391934	0.5180651667583334	
0.534912109375	0.8630260425056804	0.8696420680503252	0.8249760165108455	0.5049358727806066	
0.5350341796875	0.8370367015309057	0.8696420680498704	0.8007128042813747	0.49849545195365863	
0.53515625	0.8141233875762737	0.8696420680498704	0.7793517708992113	0.49849545194729217	
0.5352783203125	0.7944707618166831	0.8696420680503252	0.761078341978191	0.5049358727610525	
0.535400390625	0.7781810620294891	0.8696420680498704	0.7459990487895993	0.5180651667446909	
0.5355224609375	0.7653087569119634	0.8696420680498704	0.7341745922608425	0.5383887573193533	
0.53564453125	0.7558862369064627	0.8696420680498704	0.7256444443937653	0.5666832872270788	
0.5357666015625	0.7499426365438921	0.8696420680498704	0.7204449555092651	0.6040092913185617	
0.535888671875	0.7475175251784094	0.8696420680503252	0.7186226072863064	0.6517063989417693	
0.5360107421875	0.7486707512216526	0.8696420680498704	0.7202436297861823	0.7113389828932668	
0.5361328125	0.7534892241692432	0.8696420680498704	0.7254007286601336	0.7845317613864609	
0.5362548828125	0.7620908191397575	0.8696420680503252	0.7342170996053028	0.8725913082539591	
0.536376953125	0.7746246931715177	0.8696420680498704	0.7468470503854405	0.9757606401390149	
0.5364990234375	0.7912656358603272	0.8696420680498704	0.7634709460085105	1.0919521451010041	
0.53662109375	0.8121964186102559	0.8696420680498704	0.7842786507862911	1.2149911519568377	
0.5367431640625	0.8375636634295915	0.8696420680498704	0.8094274243489963	1.3330026104290482	
0.536865234375	0.8673750784914773	0.8696420680503252	0.838942921069247	1.4285802724994028	
0.5369873046875	0.9012819377244341	0.8696420680498704	0.8725081439347377	1.4827801404712773	
0.537109375	0.9382052952191771	0.8696420680498704	0.9090983228657024	1.4827801404949241	
0.5372314453125	0.9759214696500749	0.8696420680503252	0.9465716674640134	1.428580272547606	
0.537353515625	1.010995724944678	0.8696420680498704	0.9815943358771619	1.3330026104913486	
0.5374755859375	1.039437179892957	0.8696420680498704	1.0102684277012486	1.2149911520864407	
0.53759765625	1.0578768162845336	0.8696420680498704	1.0292781795819792	1.091952145184223	
0.5377197265625	1.0645496699989963	0.8696420680498704	1.0368560566494125	0.9757606402063175	
0.537841796875	1.0595534094886716	0.8696420680503252	1.0330483935626944	0.8725913083399064	
0.5379638671875	1.0444434681858183	0.8696420680498704	1.019331674006935	0.7845317615028762	
0.5380859375	1.0215580139633857	0.8696420680498704	0.9979594385808923	0.7113389829546577	
0.5382080078125	0.9934129781772754	0.8696420680503252	0.9713723392524116	0.6517063990086172	
0.538330078125	0.9623099483014812	0.8696420680498704	0.9418129899504493	0.6040092913508488	
0.5384521484375	0.9301518398629014	0.8696420680498704	0.9111427135994745	0.5666832872470877	
0.53857421875	0.898402887974953	0.8696420680498704	0.8807994397402581	0.5383887573561879	
0.5386962890625	0.8681277153491465	0.8696420680498704	0.8518335240455599	0.5180651667637903	
0.538818359375	0.8400628574026996	0.8696420680503252	0.824976016509936	0.5049358727783329	
0.5389404296875	0.814693664101469	0.8696420680498704	0.8007128042850127	0.4984954519554776	
0.5390625	0.7923235849898447	0.8696420680498704	0.7793517709073967	0.49849545195183964	
0.5391845703125	0.773131249108701	0.8696420680503252	0.7610783419877407	0.5049358727646904	
0.539306640625	0.7572150767705352	0.8696420680498704	0.7459990487791401	0.5180651667287748	
0.5394287109375	0.7446270190421274	0.8696420680498704	0.734174592250838	0.5383887573079846	
0.53955078125	0.7353975592045572	0.8696420680498704	0.7256444443873988	0.5666832872202576	
0.5396728515625	0.7295540201557742	0.8696420680498704	0.7204449554983512	0.6040092913117405	
0.539794921875	0.7271338707555515	0.8696420680503252	0.718622607317684	0.6517063989717826	
0.5399169921875	0.7281942830913977	0.8696420680498704	0.720243629748893	0.7113389828546133	
0.5400390625	0.7328187057219111	0.8696420680498704	0.7254007286564956	0.7845317613932821	
0.5401611328125	0.7411206306637723	0.8696420680503252	0.7342170995880224	0.8725913082544139	
0.540283203125	0.7532438650655422	0.8696420680498704	0.7468470503822573	0.9757606401612975	
0.5404052734375	0.769356992880148	0.8696420680498704	0.7634709460262457	1.091952145142841	
0.54052734375	0.7896361598841395	0.8696420680498704	0.7842786508294921	1.2149911520023124	
0.5406494140625	0.8142221122357114	0.8696420680498704	0.8094274243330801	1.3330026104031276	
0.540771484375	0.8431202653459877	0.8696420680503252	0.8389429210578783	1.4285802724903078	
0.5408935546875	0.8759893488359012	0.8696420680498704	0.8725081439579299	1.4827801404903767	
0.541015625	0.9117784947511609	0.8696420680498704	0.9090983228666119	1.4827801404812817	
0.5411376953125	0.9483252710556371	0.8696420680503252	0.9465716674412761	1.4285802725216854	
0.541259765625	0.9822924491595586	0.8696420680498704	0.9815943359139965	1.333002610519543	
0.5413818359375	1.0098051865857087	0.8696420680498704	1.010268427707615	1.2149911520664318	
0.54150390625	1.0275952746442272	0.8696420680498704	1.0292781796388226	1.091952145194682	
0.5416259765625	1.033954002110022	0.8696420680498704	1.0368560567085296	0.9757606401867633	
0.541748046875	1.0289817366433454	0.8696420680503252	1.033048393635454	0.8725913083021624	
0.5418701171875	1.0141935062847551	0.8696420680498704	1.019331674120167	0.7845317614696796	
0.5419921875	0.9918628959007947	0.8696420680498704	0.99795943884601	0.7113389829983134	
0.5421142578125	0.9644345622173205	0.8696420680503252	0.9713723396193927	0.6517063990331735	
0.542236328125	0.9341437747284544	0.8696420680498704	0.9418129904493071	0.6040092913553963	
0.5423583984375	0.9028378110779158	0.8696420680498704	0.9111427143097899	0.5666832872657324	
0.54248046875	0.8719374538786724	0.8696420680498704	0.8807994406893158	0.5383887573470929	
0.5426025390625	0.8424751873344576	0.8696420680498704	0.8518335253852456	0.5180651667851635	
0.542724609375	0.8151648220900825	0.8696420680503252	0.8249760183402941	0.504935872786973	
0.5428466796875	0.7904762708290036	0.8696420680498704	0.800712806807951	0.49849545195274914	
0.54296875	0.7687028766536059	0.8696420680498704	0.7793517744476048	0.49849545195365863	
0.5430908203125	0.750016856781258	0.8696420680503252	0.7610783470317983	0.5049358727715116	
0.543212890625	0.7345126187346978	0.8696420680498704	0.7459990561005725	0.5180651667360507	
0.5433349609375	0.7222395069411505	0.8696420680498704	0.7341746031074763	0.5383887572834283	
0.54345703125	0.7132260576531735	0.8696420680498704	0.7256444610447943	0.5666832872020677	
0.5435791015625	0.7074977493857659	0.8696420680498704	0.7204449819982983	0.6040092913021908	
0.543701171875	0.7050898948682516	0.8696420680503252	0.7186226512972098	0.6517063989599592	
0.5438232421875	0.7060568904030333	0.8696420680498704	0.7202437065943741	0.7113389828873551	
0.5439453125	0.7104785651417842	0.8696420680498704	0.7254008709255686	0.7845317613473526	
0.5440673828125	0.7184638042472216	0.8696420680503252	0.7342173820607059	0.8725913082589614	
0.544189453125	0.730150775054426	0.8696420680498704	0.7468476569147242	0.9757606401826706	
0.5443115234375	0.7457015146474077	0.8696420680498704	0.7634723663945806	1.091952145205596	
0.54443359375	0.7652851910092977	0.8696420680498704	0.784282291587715	1.2149911520868955	
0.5445556640625	0.7890364107938694	0.8696420680498704	0.80943758111016	1.3330026104963508	
0.544677734375	0.8169583484809664	0.8696420680503252	0.8389731247002601	1.4285802725321446	
0.5447998046875	0.848718033127625	0.8696420680498704	0.8726002672483446	1.4827801405504033	
0.544921875	0.8832951180938835	0.8696420680498704	0.9093723595065057	1.4827801405622267	
0.5450439453125	0.9185933433500395	0.8696420680503252	0.9473296830456093	1.4285802725698886	
0.545166015625	0.9513804946768687	0.8696420680498704	0.983484308232164	1.3330026105359138	
0.5452880859375	0.9779063993169075	0.8696420680498704	1.0144714918628779	1.2149911521519243	
0.54541015625	0.995010847992944	0.8696420680498704	1.0376599617156899	1.091952145218329	
0.5455322265625	1.001045034208346	0.8696420680498704	1.0520554469753733	0.9757606402104102	
0.545654296875	0.9961116277768269	0.8696420680503252	1.058536338292015	0.8725913082789702	
0.5457763671875	0.9816817259938944	0.8696420680498704	1.0595080985935965	0.7845317614310261	
0.5458984375	0.9599591600294843	0.8696420680498704	1.0583586102943627	0.7113389829628431	
0.5460205078125	0.9333118082245164	0.8696420680503252	1.0590396473066903	0.6517063990681891	
0.546142578125	0.9039036242220391	0.8696420680498704	1.06592287482772	0.6040092913726767	
0.5462646484375	0.8735221429428748	0.8696420680498704	1.0839608178243907	0.5666832872630039	
0.54638671875	0.8435415576032028	0.8696420680498704	1.1191616160895137	0.5383887573589163	
0.5465087890625	0.8149599512271379	0.8696420680498704	1.1794387889181053	0.518065166775159	
0.546630859375	0.7884668611700363	0.8696420680503252	1.2760102972010827	0.504935872797887	
0.5467529296875	0.7645157578831459	0.8696420680498704	1.4257183445115515	0.49849545195957035	
0.546875	0.743389265237056	0.7553787261072102	0.6723201244308257	0.431446286902883	
0.5469970703125	0.7252528437365982	0.7553787261067555	0.6565562621440222	0.4370204514048055	
0.547119140625	0.7101967144844821	0.7553787261072102	0.6435478715025056	0.44838381511135594	
0.5472412109375	0.6982675405201917	0.7553787261067555	0.6333473171466721	0.46597382048094005	
0.54736328125	0.689491881545564	0.7553787261072102	0.6259886502180052	0.4904626494267177	
0.5474853515625	0.6838933490703312	0.7553787261072102	0.6215032289492228	0.5227681916644542	
0.547607421875	0.6815050557934228	0.7553787261067555	0.61993115148789	0.5640498922693951	
0.5477294921875	0.6823785374945146	0.7553787261072102	0.6213295521442888	0.6156617110104889	
0.5478515625	0.6865898657351863	0.7553787261067555	0.6257784050189912	0.6790098366409438	
0.5479736328125	0.6942431191992	0.7553787261072102	0.6333839867129427	0.7552251047081882	
0.548095703125	0.7054705666437258	0.7553787261072102	0.6442794134309224	0.8445178455385758	
0.5482177734375	0.7204273922716311	0.7553787261067555	0.6586202798025624	0.9450812372692781	
0.54833984375	0.7392754720613084	0.7553787261072102	0.6765703753226262	1.0515711209145593	
0.5484619140625	0.7621430425265316	0.7553787261067555	0.6982653622903854	1.153709676660128	
0.548583984375	0.7890311016235501	0.7553787261072102	0.7237273720629673	1.2364318504164657	
0.5487060546875	0.8196157762499752	0.7553787261067555	0.7526829421476577	1.2833416701555507	
0.548828125	0.8529095190856424	0.7553787261072102	0.7842480383974362	1.283341670176469	
0.5489501953125	0.886886806397797	0.7553787261072102	0.8165750114408183	1.2364318504442053	
0.549072265625	0.9184273761520672	0.7553787261067555	0.8467878699534594	1.1537096766687682	
0.5491943359375	0.9439136802129724	0.7553787261072102	0.8715240284982428	1.0515711208495304	
0.54931640625	0.9603001141717868	0.7553787261067555	0.8879230915181324	0.945081237276554	
0.5494384765625	0.9660011027531255	0.7553787261072102	0.8944602669116648	0.8445178455267524	
0.549560546875	0.9611212088307184	0.7553787261072102	0.8911755261128746	0.7552251047422942	
0.5496826171875	0.9470843114213494	0.7553787261067555	0.8793425810731605	0.6790098366168422	
0.5498046875	0.9260196955438005	0.7553787261072102	0.8609054844382626	0.615661711084158	
0.5499267578125	0.9002133730332389	0.7553787261067555	0.8379697029827184	0.5640498923680752	
0.550048828125	0.8717533707672374	0.7553787261072102	0.8124698630922467	0.5227681917963309	
0.5501708984375	0.8423636996344612	0.7553787261072102	0.7860116643792026	0.49046264954176877	
0.55029296875	0.8133690789277352	0.7553787261067555	0.7598355595205248	0.4659738205505164	
0.5504150390625	0.7857311145198764	0.7553787261072102	0.734847654503028	0.44838381515955916	
0.550537109375	0.7601136531870907	0.7553787261067555	0.7116786010878968	0.43702045141981216	
0.5506591796875	0.7369528075123526	0.7553787261072102	0.6907475575321769	0.43144628691970865	
0.55078125	0.7165199273958933	0.7553787261072102	0.6723201244353731	0.4314462869133422	
0.5509033203125	0.6989734082749237	0.7553787261067555	0.6565562621376557	0.43702045140344126	
0.551025390625	0.6843991340178945	0.7553787261072102	0.643547871525243	0.44838381513727654	
0.5511474609375	0.6728410259011071	0.7553787261067555	0.6333473171657715	0.46597382049549196	
0.55126953125	0.6643236484846966	0.7553787261072102	0.625988650247109	0.4904626494412696	
0.5513916015625	0.6588687334970018	0.7553787261072102	0.6215032289305782	0.5227681916271649	
0.551513671875	0.6565071617883405	0.7553787261067555	0.6199311514737929	0.564049892242565	
0.5516357421875	0.65728753946496	0.7553787261072102	0.621329552143834	0.6156617110004845	
0.5517578125	0.6612820622676736	0.7553787261067555	0.6257784050026203	0.679009836619116	
0.5518798828125	0.6685898295891093	0.7553787261072102	0.6333839867616007	0.755225104739111	
0.552001953125	0.6793369839583647	0.7553787261072102	0.6442794133945426	0.8445178454785491	
0.5521240234375	0.6936715883912257	0.7553787261067555	0.6586202797784608	0.945081237240629	
0.55224609375	0.7117479518301479	0.7553787261072102	0.6765703752694208	1.051571120888184	
0.5523681640625	0.7336877449856729	0.7553787261067555	0.6982653623267652	1.1537096767324329	
0.552490234375	0.7594898648935668	0.7553787261072102	0.7237273720638768	1.2364318504369294	
0.5526123046875	0.7888402858602603	0.7553787261072102	0.752682942147203	1.2833416701773785	
0.552734375	0.820786359945032	0.7553787261067555	0.7842480383951624	1.283341670198297	
0.5528564453125	0.853377480643303	0.7553787261072102	0.8165750114421826	1.236431850468307	
0.552978515625	0.8836116693532858	0.7553787261067555	0.8467878699607354	1.1537096766937793	
0.5531005859375	0.9080112389174246	0.7553787261072102	0.8715240284923311	1.0515711208599896	
0.55322265625	0.9236511735839485	0.7553787261067555	0.8879230914717482	0.9450812372633663	
0.5533447265625	0.9290121139533767	0.7553787261072102	0.8944602669566848	0.8445178455999667	
0.553466796875	0.9242000959379766	0.7553787261072102	0.8911755261324288	0.755225104771398	
0.5535888671875	0.9105887490882196	0.7553787261067555	0.8793425811213638	0.6790098366554957	
0.5537109375	0.8902284232931379	0.7553787261072102	0.860905484380055	0.6156617110200386	
0.5538330078125	0.8653186200040182	0.7553787261067555	0.8379697029581621	0.5640498923553423	
0.553955078125	0.8378672393164379	0.7553787261072102	0.8124698630572311	0.5227681917858717	
0.5540771484375	0.8095313314465784	0.7553787261072102	0.7860116643905712	0.4904626495804223	
0.55419921875	0.781583525156293	0.7553787261067555	0.7598355595209796	0.4659738205755275	
0.5543212890625	0.7549470707708679	0.7553787261072102	0.7348476544866571	0.4483838151668351	
0.554443359375	0.730258846650031	0.7553787261067555	0.7116786010806209	0.4370204514393663	
0.5545654296875	0.7079367857304533	0.7553787261072102	0.6907475575226272	0.43144628694062703	
0.5546875	0.688240470378787	0.7553787261072102	0.6723201244217307	0.4314462869324416	
0.5548095703125	0.6713209609529258	0.7553787261067555	0.6565562621253775	0.4370204514289071	
0.554931640625	0.6572596765972776	0.7553787261072102	0.6435478714934106	0.44838381515273795	
0.5550537109375	0.646097751556681	0.7553787261067555	0.6333473171712285	0.4659738205536996	
0.55517578125	0.6378577472405595	0.7553787261072102	0.625988650256204	0.49046264950402474	
0.5552978515625	0.6325595132898343	0.7553787261072102	0.6215032289701412	0.5227681917144764	
0.555419921875	0.6302316786186566	0.7553787261067555	0.619931151457422	0.5640498922721235	
0.5555419921875	0.6309198665881013	0.7553787261072102	0.6213295521351938	0.6156617110491425	
0.5556640625	0.6346923000173774	0.7553787261067555	0.6257784050189912	0.6790098366950588	
0.5557861328125	0.6416429527025684	0.7553787261072102	0.6333839867729694	0.7552251048086873	
0.555908203125	0.6518916472705314	0.7553787261072102	0.6442794134450196	0.8445178455754103	
0.5560302734375	0.6655790950367191	0.7553787261067555	0.6586202797461738	0.9450812372519977	
0.55615234375	0.6828518044626435	0.7553787261072102	0.6765703752489571	1.0515711209377514	
0.5562744140625	0.7038247197851888	0.7553787261067555	0.6982653622867474	1.1537096767979165	
0.556396484375	0.7284947248522258	0.7553787261072102	0.7237273720843405	1.2364318505810843	
0.5565185546875	0.7565583369942033	0.7553787261067555	0.7526829421403818	1.2833416702906106	
0.556640625	0.7870997188374531	0.7553787261072102	0.7842480383801558	1.2833416703142575	
0.5567626953125	0.8182469560524623	0.7553787261072102	0.8165750114553703	1.2364318506083691	
0.556884765625	0.8471220436176736	0.7553787261067555	0.8467878699834728	1.153709676820199	
0.5570068359375	0.8703936338497442	0.7553787261072102	0.8715240285359869	1.0515711209686742	
0.55712890625	0.8852626301204509	0.7553787261067555	0.8879230915031258	0.9450812373279405	
0.5572509765625	0.8902785142045104	0.7553787261072102	0.8944602669839696	0.844517845637256	
0.557373046875	0.8855483678194105	0.7553787261072102	0.8911755263015948	0.7552251048909966	
0.5574951171875	0.8723928114914088	0.7553787261067555	0.8793425813414615	0.6790098367282553	
0.5576171875	0.852779299436861	0.7553787261072102	0.8609054847224797	0.6156617110941625	
0.5577392578125	0.8288166468209965	0.7553787261067555	0.8379697033374214	0.5640498923330597	
0.557861328125	0.8024288618362334	0.7553787261072102	0.8124698636188441	0.5227681917822338	
0.5579833984375	0.7752029597822911	0.7553787261072102	0.7860116651454518	0.49046264955586594	
0.55810546875	0.7483571449593001	0.7553787261067555	0.7598355606137375	0.46597382059417214	
0.5582275390625	0.7227746414282592	0.7553787261072102	0.7348476559786832	0.44838381517774906	
0.558349609375	0.6990642273453886	0.7553787261067555	0.7116786031206175	0.4370204514375473	
0.5584716796875	0.6776249328936501	0.7553787261072102	0.6907475603543389	0.43144628694290077	
0.55859375	0.6587041430516365	0.7553787261072102	0.6723201283930393	0.4314462869374438	
0.5587158203125	0.6424453527893093	0.7553787261067555	0.6565562677610615	0.43702045142254065	
0.558837890625	0.6289254133816939	0.7553787261072102	0.6435478796865937	0.4483838151559212	
0.5589599609375	0.6181826416068361	0.7553787261067555	0.6333473293470888	0.4659738205455142	
0.55908203125	0.6102375988612039	0.7553787261072102	0.6259886689745144	0.49046264953085483	
0.5592041015625	0.6051082603012219	0.7553787261072102	0.621503258699704	0.5227681917167502	
0.559326171875	0.6028209954629347	0.7553787261067555	0.619931200834344	0.5640498923003179	
0.5594482421875	0.6034184075551821	0.7553787261072102	0.6213296382466069	0.6156617110036677	
0.5595703125	0.6069646711325731	0.7553787261067555	0.6257785645925651	0.6790098366645907	
0.5596923828125	0.6135485160170902	0.7553787261072102	0.6333843035558857	0.7552251048045946	
0.559814453125	0.6232832851087551	0.7553787261072102	0.6442800936561071	0.844517845592236	
0.5599365234375	0.6363021479551207	0.7553787261067555	0.6586218726101833	0.9450812372879227	
0.56005859375	0.6527436206470156	0.7553787261072102	0.6765744579738566	1.0515711208854555	
0.5601806640625	0.6727157973464273	0.7553787261067555	0.6982767520948983	1.1537096767710864	
0.560302734375	0.6962136467909659	0.7553787261072102	0.7237612426047235	1.2364318505710798	
0.5604248046875	0.7229448683656301	0.7553787261072102	0.752786249705423	1.2833416703156217	
0.560546875	0.7520321466176938	0.7553787261067555	0.784555344459477	1.2833416703047078	
0.5606689453125	0.7816856079298304	0.7553787261072102	0.817425054047817	1.2364318505915435	
0.560791015625	0.8091562393856293	0.7553787261067555	0.8489072948132161	1.1537096768602169	
0.5609130859375	0.8312647180400745	0.7553787261072102	0.876237366481746	1.0515711209950496	
0.56103515625	0.845342514611275	0.7553787261067555	0.8973224654778278	0.9450812373383997	
0.5611572265625	0.8500102043508377	0.7553787261072102	0.9115049421479853	0.8445178456126996	
0.561279296875	0.8453754814026979	0.7553787261072102	0.919757839822978	0.7552251048477956	
0.5614013671875	0.8327034857347826	0.7553787261067555	0.9243966325593647	0.6790098367732753	
0.5615234375	0.8138752638415099	0.7553787261072102	0.9286374294606503	0.6156617111023479	
0.5616455078125	0.7909052608720231	0.7553787261067555	0.9362802776709032	0.5640498923471569	
0.561767578125	0.7656302818977565	0.7553787261072102	0.9516473327494168	0.5227681917390328	
0.5618896484375	0.7395646131299145	0.7553787261072102	0.9798107843439539	0.49046264955495644	
0.56201171875	0.713869994923698	0.7553787261067555	1.0271361425343457	0.465973820574618	
0.5621337890625	0.6893881716468968	0.7553787261072102	1.1022259006617787	0.44838381519093673	
0.562255859375	0.6666988416159256	0.7553787261067555	1.2174707868643964	0.43702045144391377	
0.5623779296875	0.6461815115344507	0.7553787261072102	1.3916320176581394	0.4314462869383533	
0.5625	0.6280710052983522	0.6191223397495378	0.5466855288759689	0.35216834424545596	
0.5626220703125	0.6125030632038033	0.6191223397495378	0.5338674157665082	0.35671826004909235	
0.562744140625	0.5995498901320389	0.6191223397495378	0.5232898669673887	0.36599361390790364	
0.5628662109375	0.5892469704549512	0.619122339749083	0.5149954619091659	0.3803514685632763	
0.56298828125	0.5816128792271229	0.6191223397495378	0.5090118886591881	0.4003404929494536	
0.5631103515625	0.5766637352821817	0.6191223397495378	0.5053646456417482	0.42670991523027624	
0.563232421875	0.574423653094982	0.6191223397495378	0.5040863379176699	0.46040613323566504	
0.5633544921875	0.5749321952512219	0.6191223397495378	0.505223423321695	0.5025343176680508	
0.5634765625	0.5782494340778612	0.6191223397495378	0.5088409313457305	0.5542422710577739	
0.5635986328125	0.5844587657229567	0.619122339749083	0.5150252791663661	0.6164530389155516	
0.563720703125	0.5936669286893448	0.6191223397495378	0.523884707734851	0.689338303304794	
0.5638427734375	0.6059994013326104	0.6191223397495378	0.5355457362015841	0.7714232446464848	
0.56396484375	0.6215865593167109	0.6191223397495378	0.5501415471458131	0.8583456892938557	
0.5640869140625	0.6405295595900498	0.6191223397495378	0.5677824521212642	0.9417163594653175	
0.564208984375	0.662821564708338	0.6191223397495378	0.5884864468303022	1.0092383937858358	
0.5643310546875	0.6881820342291576	0.619122339749083	0.6120311699287413	1.0475285681600326	
0.564453125	0.7157736775079684	0.6191223397495378	0.6376977842292035	1.0475285681491187	
0.5645751953125	0.7438915654629454	0.6191223397495378	0.6639839055324046	1.0092383938044804	
0.564697265625	0.769919996574572	0.6191223397495378	0.6885509710500628	0.9417163595539932	
0.5648193359375	0.7908365344778758	0.6191223397495378	0.7086647523719876	0.858345689402995	
0.56494140625	0.804107157600356	0.6191223397495378	0.7219993679450454	0.7714232446969618	
0.5650634765625	0.808425401857221	0.619122339749083	0.7273149595289397	0.6893383033238933	
0.565185546875	0.8038991371886368	0.6191223397495378	0.7246440291287399	0.6164530389587526	
0.5653076171875	0.7917358516501736	0.6191223397495378	0.7150222737436707	0.5542422711669133	
0.5654296875	0.7737271409450841	0.6191223397495378	0.7000304661810333	0.5025343177671857	
0.5655517578125	0.7517899072181535	0.6191223397495378	0.6813806304980972	0.4604061332815945	
0.565673828125	0.7276709143220614	0.6191223397495378	0.6606458748815385	0.4267099152521041	
0.5657958984375	0.7028094187444367	0.619122339749083	0.6391318463101925	0.40034049297401	
0.56591796875	0.6783089639666287	0.6191223397495378	0.6178471975285902	0.38035146859192537	
0.5660400390625	0.6549685855829921	0.6191223397495378	0.5975287129558637	0.36599361394155494	
0.566162109375	0.6333380802971078	0.6191223397495378	0.5786891962547998	0.356718260069556	
0.5662841796875	0.6137769163083249	0.6191223397495378	0.5616694786981498	0.35216834424727494	
0.56640625	0.596507060764452	0.6191223397495378	0.5466855288727857	0.352168344241818	
0.5665283203125	0.5816563520666023	0.619122339749083	0.5338674157728747	0.35671826005682306	
0.566650390625	0.5692922954372079	0.6191223397495378	0.5232898669851238	0.36599361392245555	
0.5667724609375	0.5594475430366401	0.6191223397495378	0.514995461896433	0.3803514685432674	
0.56689453125	0.5521387083190348	0.6191223397495378	0.5090118886637356	0.40034049294990837	
0.5670166015625	0.5473800815320828	0.6191223397495378	0.505364645597183	0.42670991518889423	
0.567138671875	0.5451935392115956	0.6191223397495378	0.5040863379231268	0.46040613325203594	
0.5672607421875	0.5456155988076716	0.619122339749083	0.5052234233226045	0.5025343176807837	
0.5673828125	0.5487021992935297	0.6191223397495378	0.5088409313962075	0.5542422711087056	
0.5675048828125	0.5545313417110265	0.6191223397495378	0.5150252791349885	0.6164530388768981	
0.567626953125	0.5632030716114969	0.6191223397495378	0.5238847077057471	0.6893383032861493	
0.5677490234375	0.5748350684075376	0.6191223397495378	0.5355457361943081	0.7714232446646747	
0.56787109375	0.589549463176354	0.6191223397495378	0.5501415471508153	0.858345689327507	
0.5679931640625	0.6074404265837074	0.619122339749083	0.5677824521562798	0.9417163595135207	
0.568115234375	0.6284994331895177	0.6191223397495378	0.5884864468184787	1.0092383937776503	
0.5682373046875	0.6524582173901763	0.6191223397495378	0.6120311699137346	1.0475285681613968	
0.568359375	0.6785207992861615	0.6191223397495378	0.6376977842573979	1.0475285681868627	
0.5684814453125	0.7050696378250905	0.6191223397495378	0.6639839055419543	1.0092383938058447	
0.568603515625	0.729625939889047	0.6191223397495378	0.6885509710482438	0.9417163595380771	
0.5687255859375	0.7493281669158023	0.619122339749083	0.7086647523183274	0.8583456893593393	
0.56884765625	0.7617800170514784	0.6191223397495378	0.721999367969147	0.771423244741527	
0.5689697265625	0.7657494583368134	0.6191223397495378	0.7273149595512223	0.6893383033484497	
0.569091796875	0.7613440990476192	0.6191223397495378	0.7246440291405634	0.6164530389610263	
0.5692138671875	0.7497119164768264	0.6191223397495378	0.7150222737272998	0.5542422711432664	
0.5693359375	0.7325524967636738	0.6191223397495378	0.7000304661323753	0.5025343177276227	
0.5694580078125	0.7116825553121089	0.619122339749083	0.6813806305153776	0.4604061333152458	
0.569580078125	0.6887564640542223	0.6191223397495378	0.660645874876991	0.42670991525938007	
0.5697021484375	0.6651365562470346	0.6191223397495378	0.6391318463342941	0.40034049300538754	
0.56982421875	0.6418667603561516	0.6191223397495378	0.6178471975208595	0.38035146858692315	
0.5699462890625	0.6197024059902105	0.6191223397495378	0.597528712959047	0.36599361394837615	
0.570068359375	0.5991627282205627	0.6191223397495378	0.5786891962461596	0.35671826006637275	
0.5701904296875	0.5805867505055176	0.619122339749083	0.5616694786986045	0.35216834425318666	
0.5703125	0.5641833571980897	0.6191223397495378	0.5466855288682382	0.3521683442450012	
0.5704345703125	0.5500723803488654	0.6191223397495378	0.5338674157610512	0.3567182600545493	
0.570556640625	0.5383165977555109	0.6191223397495378	0.5232898669855786	0.36599361393382424	
0.5706787109375	0.5289458450429265	0.6191223397495378	0.5149954619078017	0.38035146856600477	
0.57080078125	0.5219748091180918	0.6191223397495378	0.5090118886282653	0.40034049292899	
0.5709228515625	0.5174159897715072	0.6191223397495378	0.5053646455685339	0.42670991519025847	
0.571044921875	0.515289054254481	0.619122339749083	0.5040863378512768	0.4604061332333913	
0.5711669921875	0.5156274874534574	0.6191223397495378	0.5052234233312447	0.5025343177617287	
0.5712890625	0.518483085675598	0.6191223397495378	0.508840931397117	0.5542422711860127	
0.5714111328125	0.5239284233757644	0.6191223397495378	0.5150252791913772	0.6164530390033178	
0.571533203125	0.5320568001775428	0.6191223397495378	0.5238847076766433	0.6893383033266218	
0.5716552734375	0.5429780313952506	0.6191223397495378	0.5355457361670233	0.7714232447369795	
0.57177734375	0.5568059440574871	0.619122339749083	0.5501415471489963	0.8583456894484698	
0.5718994140625	0.5736277111213894	0.6191223397495378	0.567782452159463	0.9417163596513092	
0.572021484375	0.5934332468696084	0.6191223397495378	0.5884864468403066	1.009238393929536	
0.5721435546875	0.6159670083429774	0.6191223397495378	0.6120311699150989	1.0475285682878166	
0.572265625	0.640475388478535	0.6191223397495378	0.6376977842523956	1.0475285683091897	
0.5723876953125	0.6654302044362339	0.6191223397495378	0.663983905600162	1.0092383939604588	
0.572509765625	0.6884924262753884	0.619122339749083	0.6885509710618862	0.9417163596108367	
0.5726318359375	0.7069645529145419	0.6191223397495378	0.7086647523310603	0.8583456894161827	
0.57275390625	0.7185904673192454	0.6191223397495378	0.7219993679427716	0.7714232447588074	
0.5728759765625	0.7222136384184523	0.6191223397495378	0.727314959634441	0.6893383034553153	
0.572998046875	0.7179409763898548	0.6191223397495378	0.7246440292551597	0.6164530390383334	
0.5731201171875	0.7068594115744418	0.6191223397495378	0.7150222739292076	0.5542422712273947	
0.5732421875	0.69057446039551	0.619122339749083	0.700030466406588	0.5025343177821924	
0.5733642578125	0.670800550336935	0.6191223397495378	0.6813806308946369	0.4604061333507161	
0.573486328125	0.6490978119632018	0.6191223397495378	0.6606458754895357	0.4267099153526033	
0.5736083984375	0.6267501781130704	0.6191223397495378	0.6391318471601153	0.40034049307087116	
0.57373046875	0.6047408676067789	0.6191223397495378	0.6178471986586374	0.38035146864740454	
0.5738525390625	0.5837807433285889	0.6191223397495378	0.5975287144710819	0.3659936139642923	
0.573974609375	0.564357984614162	0.619122339749083	0.5786891983425448	0.3567182600927481	
0.5740966796875	0.5467908745190471	0.6191223397495378	0.5616694815985284	0.35216834427501453	
0.57421875	0.5312750595580837	0.6191223397495378	0.546685532930951	0.35216834426728383	
0.5743408203125	0.5179223043687671	0.6191223397495378	0.5338674215413448	0.3567182600763772	
0.574462890625	0.5067906570939158	0.6191223397495378	0.5232898753583868	0.36599361394246444	
0.5745849609375	0.4979071677998945	0.6191223397495378	0.5149954743874332	0.3803514685914706	
0.57470703125	0.4912846425263524	0.619122339749083	0.5090119077776762	0.4003404929658245	
0.5748291015625	0.4869338380171939	0.6191223397495378	0.5053646759474759	0.4267099151743423	
0.574951171875	0.4848722533579348	0.6191223397495378	0.5040863882722988	0.4604061332170204	
0.5750732421875	0.48513036926760833	0.6191223397495378	0.5052235112989365	0.5025343176935166	
0.5751953125	0.4877558532771218	0.6191223397495378	0.5088410945386386	0.5542422712273947	
0.5753173828125	0.492815850437637	0.6191223397495378	0.5150256029974116	0.6164530390328764	
0.575439453125	0.5003968988175984	0.619122339749083	0.5238854029962567	0.6893383034016551	
0.5755615234375	0.5106009263654414	0.6191223397495378	0.5355473642275683	0.7714232447206086	
0.57568359375	0.5235334419271567	0.6191223397495378	0.5501457202922211	0.8583456894566552	
0.5758056640625	0.5392746472657564	0.6191223397495378	0.5677940941845918	0.9417163596772298	
0.575927734375	0.5578130323970072	0.6191223397495378	0.5885210673491201	1.0092383939540923	
0.5760498046875	0.5789061560931259	0.6191223397495378	0.6121367649261629	1.047528568310554	
0.576171875	0.6018436165009007	0.619122339749083	0.6380118948100062	1.0475285683351103	
0.5762939453125	0.6251880747126961	0.6191223397495378	0.6648527701486273	1.0092383939859246	
0.576416015625	0.6467423618760222	0.6191223397495378	0.690717324970592	0.9417163596881437	
0.5765380859375	0.6639752645346562	0.6191223397495378	0.7134824545837546	0.8583456893879884	
0.57666015625	0.6747725564732718	0.6191223397495378	0.7316068660138626	0.7714232447301583	
0.5767822265625	0.6780538664252163	0.6191223397495378	0.7447370437230347	0.6893383033907412	
0.576904296875	0.6739249745623965	0.619122339749083	0.7538592221208091	0.6164530390710752	
0.5770263671875	0.6634105583366363	0.6191223397495378	0.7610739271422062	0.5542422712023836	
0.5771484375	0.6480205144443971	0.6191223397495378	0.7692621547630552	0.5025343177703689	
0.5772705078125	0.6293654354990394	0.6191223397495378	0.7818680311684147	0.4604061333216123	
0.577392578125	0.6089098716406625	0.6191223397495378	0.8029050592062958	0.42670991531485924	
0.5775146484375	0.5878583034282201	0.6191223397495378	0.8372221320050812	0.4003404930876968	
0.57763671875	0.5671324740746968	0.6191223397495378	0.891066440495706	0.38035146866377545	
0.5777587890625	0.547398260232967	0.619122339749083	0.973041572517559	0.36599361399248664	
0.577880859375	0.5291124593686618	0.6191223397495378	1.0956808036803523	0.3567182600918386	
0.5780029296875	0.5125724311224076	0.6191223397495378	1.2780731596217265	0.3521683442841095	
0.578125	0.49796050075019593	0.4726072174789806	0.4132675512946662	0.2674889872823769	
0.5782470703125	0.4853803481387331	0.4726072174789806	0.4035776840109975	0.27094486964006137	
0.578369140625	0.47488531527233135	0.47260721747943535	0.3955815739127502	0.2779899520764957	
0.5784912109375	0.46649971256374556	0.4726072174789806	0.38931140890508686	0.2888954410477709	
0.57861328125	0.46023452112240193	0.4726072174789806	0.3847881198730647	0.3040780773599181	
0.5787353515625	0.4560988117295892	0.4726072174789806	0.3820309822940544	0.32410693616839126	
0.578857421875	0.4541079677583184	0.47260721747943535	0.3810646440620076	0.3497008527288017	
0.5789794921875	0.45428951096573655	0.4726072174789806	0.3819242250874595	0.3816992579995713	
0.5791015625	0.45668701558543034	0.4726072174789806	0.38465888448627084	0.42097396379949714	
0.5792236328125	0.46136222469567656	0.4726072174789806	0.3893339493079111	0.468226067975138	
0.579345703125	0.46839493512470654	0.4726072174789806	0.396031244439655	0.5235859714489379	
0.5794677734375	0.4778792077181606	0.47260721747943535	0.4048464122593032	0.5859334770966598	
0.57958984375	0.4899122633373736	0.4726072174789806	0.41588013220916764	0.651955301779708	
0.5797119140625	0.504567397234041	0.4726072174789806	0.4292157945787949	0.7152793810832918	
0.579833984375	0.5218318188299236	0.4726072174789806	0.4448670030728863	0.7665656504686922	
0.5799560546875	0.5414764966130861	0.47260721747943535	0.4626656634154642	0.7956489003481693	
0.580078125	0.5628348322456986	0.4726072174789806	0.4820683698803805	0.7956489003609022	
0.5802001953125	0.5845613243009211	0.4726072174789806	0.5019393934121581	0.7665656505082552	
0.580322265625	0.60460199372028	0.4726072174789806	0.5205108947116059	0.7152793811228548	
0.5804443359375	0.6205932644652421	0.47260721747943535	0.5357159306649919	0.6519553018483748	
0.58056640625	0.6305637375012338	0.4726072174789806	0.5457962485570533	0.5859334771098474	
0.5806884765625	0.6335094481073611	0.4726072174789806	0.549814576119843	0.5235859714803155	
0.580810546875	0.6295346199508458	0.4726072174789806	0.5477954832385876	0.46822606799787536	
0.5809326171875	0.6196008099223036	0.4726072174789806	0.5405219062763535	0.4209739638904466	
0.5810546875	0.6051212623924584	0.47260721747943535	0.5291888321135048	0.38169925808369953	
0.5811767578125	0.5876017512600811	0.4726072174789806	0.5150904675037964	0.349700852845217	
0.581298828125	0.5684104250776727	0.4726072174789806	0.49941600526335606	0.32410693624206033	
0.5814208984375	0.5486716906107176	0.4726072174789806	0.48315245077810687	0.3040780774240375	
0.58154296875	0.5292453829270016	0.47260721747943535	0.46706229618621364	0.28889544112644217	
0.5816650390625	0.5107521164818536	0.4726072174789806	0.4517025145059961	0.27798995211833244	
0.581787109375	0.49361715106033444	0.4726072174789806	0.43746076027491654	0.27094486966780096	
0.5819091796875	0.4781168530130344	0.4726072174789806	0.4245946853116038	0.2674889872901076	
0.58203125	0.4644202152494472	0.4726072174789806	0.41326755129921366	0.2674889872910171	
0.5821533203125	0.4526228593658743	0.47260721747943535	0.40357768402145666	0.27094486965233955	
0.582275390625	0.44277347006072887	0.4726072174789806	0.39558157390001725	0.27798995206558175	
0.5823974609375	0.4348936790802327	0.4726072174789806	0.3893114089132723	0.28889544106004905	
0.58251953125	0.42899270818861623	0.4726072174789806	0.38478811986669825	0.30407807735855386	
0.5826416015625	0.4250780084835242	0.47260721747943535	0.3820309823104253	0.3241069361870359	
0.582763671875	0.4231629118003184	0.4726072174789806	0.3810646441102108	0.349700852766091	
0.5828857421875	0.4232720416871416	0.4726072174789806	0.3819242250692696	0.38169925796273674	
0.5830078125	0.4254449373543139	0.4726072174789806	0.38465888444989105	0.4209739637585699	
0.5831298828125	0.42973799601122664	0.47260721747943535	0.38933394926789333	0.4682260679533101	
0.583251953125	0.43622433058499155	0.4726072174789806	0.396031244434198	0.5235859714771323	
0.5833740234375	0.4449901971397594	0.4726072174789806	0.4048464122347468	0.5859334771207614	
0.58349609375	0.4561246044759173	0.4726072174789806	0.41588013225327813	0.6519553018688384	
0.5836181640625	0.4696940426188121	0.4726072174789806	0.4292157945501458	0.7152793810960247	
0.583740234375	0.4856845914487167	0.47260721747943535	0.4448670030565154	0.7665656505200786	
0.5838623046875	0.5038808644862911	0.4726072174789806	0.4626656634304709	0.7956489004327523	
0.583984375	0.5236604277429251	0.4726072174789806	0.48206836987719726	0.7956489004236573	
0.5841064453125	0.543770113064511	0.4726072174789806	0.5019393933762331	0.7665656505532752	
0.584228515625	0.5622996842798784	0.47260721747943535	0.5205108947266126	0.715279381223354	
0.5843505859375	0.5770536435088616	0.4726072174789806	0.5357159306981885	0.6519553019393243	
0.58447265625	0.5862035818654476	0.4726072174789806	0.5457962486011638	0.5859334771757858	
0.5845947265625	0.5888217734891441	0.4726072174789806	0.5498145761416708	0.5235859715012339	
0.584716796875	0.5850104678897878	0.4726072174789806	0.5477954832549585	0.4682260680010586	
0.5848388671875	0.5756675750239992	0.47260721747943535	0.5405219062308788	0.4209739638404244	
0.5849609375	0.5621091790621904	0.4726072174789806	0.5291888321498845	0.3816992581178056	
0.5850830078125	0.5457358186322381	0.4726072174789806	0.5150904675015227	0.3497008528333936	
0.585205078125	0.527818942295653	0.4726072174789806	0.4994160052638108	0.3241069362338749	
0.5853271484375	0.5094026953802313	0.47260721747943535	0.4831524507658287	0.3040780774067571	
0.58544921875	0.49128490757584586	0.4726072174789806	0.46706229616120254	0.2888954411018858	
0.5855712890625	0.47404090073314364	0.4726072174789806	0.45170251450963406	0.27798995212697264	
0.585693359375	0.4580644118327655	0.4726072174789806	0.43746076027900926	0.2709448696750769	
0.5858154296875	0.4436108579725442	0.4726072174789806	0.42459468531069433	0.26748898729147186	
0.5859375	0.43083596076485264	0.47260721747943535	0.4132675512901187	0.26748898728646964	
0.5860595703125	0.4198273536999295	0.4726072174789806	0.4035776840237304	0.2709448696596155	
0.586181640625	0.41062913838868553	0.4726072174789806	0.3955815739177524	0.2779899520851359	
0.5863037109375	0.4032603431519419	0.4726072174789806	0.38931140889644666	0.28889544104458764	
0.58642578125	0.3977285058635971	0.47260721747943535	0.38478811987715744	0.3040780773721963	
0.5865478515625	0.39403953271994396	0.4726072174789806	0.3820309823054231	0.32410693618567166	
0.586669921875	0.39220477936123643	0.4726072174789806	0.38106464413112917	0.34970085278791885	
0.5867919921875	0.3922460479043366	0.4726072174789806	0.38192422512747726	0.38169925800139026	
0.5869140625	0.39419892214527863	0.47260721747943535	0.3846588844371581	0.4209739637117309	
0.5870361328125	0.39811453888296455	0.4726072174789806	0.389333949241518	0.46822606790192367	
0.587158203125	0.40405942047300414	0.4726072174789806	0.3960312444137344	0.5235859714439357	
0.5872802734375	0.4121121231391953	0.4726072174789806	0.4048464122479345	0.5859334771239446	
0.58740234375	0.42235356344599495	0.4726072174789806	0.41588013222963127	0.6519553018388251	
0.5875244140625	0.4348435652318585	0.47260721747943535	0.42921579458425185	0.7152793811192169	
0.587646484375	0.4495672352331894	0.4726072174789806	0.4448670030401445	0.7665656504814251	
0.5877685546875	0.46632299365273866	0.4726072174789806	0.4626656634131905	0.7956489004109244	
0.587890625	0.48453269248193465	0.4726072174789806	0.4820683698976609	0.7956489004372997	
0.5880126953125	0.5030354921618709	0.47260721747943535	0.5019393933744141	0.76656565053554	
0.588134765625	0.5200646733155736	0.4726072174789806	0.5205108946843211	0.7152793811869742	
0.5882568359375	0.5335923466154782	0.4726072174789806	0.5357159307345682	0.65195530198298	
0.58837890625	0.5419324810332	0.4726072174789806	0.5457962486621	0.5859334772162583	
0.5885009765625	0.5442330089331335	0.4726072174789806	0.5498145762276181	0.5235859715194238	
0.588623046875	0.5405937985401579	0.47260721747943535	0.5477954833686454	0.4682260679965111	
0.5887451171875	0.5318489317960484	0.4726072174789806	0.5405219064209632	0.4209739638440624	
0.5888671875	0.5192173505379287	0.4726072174789806	0.5291888323708918	0.3816992580709666	
0.5889892578125	0.5039945127691681	0.4726072174789806	0.5150904679144332	0.34970085286386166	
0.589111328125	0.48735539203516964	0.47260721747943535	0.4994160058004127	0.32410693622205144	
0.5892333984375	0.47026411980505145	0.4726072174789806	0.48315245151070485	0.3040780773944789	
0.58935546875	0.4534567591636005	0.4726072174789806	0.4670622971825651	0.2888954410846054	
0.5894775390625	0.4374635542167198	0.4726072174789806	0.45170251590798216	0.27798995210605426	
0.589599609375	0.42264690505362523	0.47260721747943535	0.43746076223214914	0.2709448696778054	
0.5897216796875	0.4092414369724793	0.4726072174789806	0.42459468801735056	0.2674889872946551	
0.58984375	0.39738973329485816	0.4726072174789806	0.41326755507907365	0.26748898728737913	
0.5899658203125	0.38717155282301974	0.4726072174789806	0.40357768941021277	0.2709448696564323	
0.590087890625	0.37862651312434537	0.4726072174789806	0.39558158174804703	0.2779899520928666	
0.5902099609375	0.37177112862991635	0.47260721747943535	0.38931142057435864	0.288895441072782	
0.59033203125	0.36661133751886155	0.4726072174789806	0.38478813772780995	0.3040780773553706	
0.5904541015625	0.36315158466277353	0.4726072174789806	0.3820310107375917	0.3241069362061353	
0.590576171875	0.36140133524304474	0.4726072174789806	0.3810646913025266	0.3497008527933758	
0.5906982421875	0.3613796620506946	0.47260721747943535	0.3819243075195118	0.3816992580336773	
0.5908203125	0.3631182948734022	0.4726072174789806	0.38465903711721694	0.4209739637663006	
0.5909423828125	0.36666322356404635	0.4726072174789806	0.3893342521660088	0.4682260678637249	
0.591064453125	0.37207450923187935	0.4726072174789806	0.3960318948356871	0.5235859714011895	
0.5911865234375	0.3794231547763047	0.4726072174789806	0.40484793536916186	0.585933477101662	
0.59130859375	0.3887821485523091	0.47260721747943535	0.4158840364129901	0.6519553018556508	
0.5914306640625	0.40020482270938373	0.4726072174789806	0.42922668618166426	0.7152793810978437	
0.591552734375	0.41367547330673915	0.4726072174789806	0.4448993920468638	0.7665656505018887	
0.5916748046875	0.42900641351388913	0.4726072174789806	0.46276445212151884	0.7956489003995557	
0.591796875	0.44566366299022775	0.47260721747943535	0.4823622339249596	0.7956489004213836	
0.5919189453125	0.4625782060329584	0.4726072174789806	0.502752253851213	0.7665656505587322	
0.592041015625	0.47812583612039816	0.4726072174789806	0.5225376125890762	0.715279381172877	
0.5921630859375	0.49044489426523796	0.4726072174789806	0.54022309995662	0.651955301947055	
0.59228515625	0.49799034394345654	0.4726072174789806	0.5547844795833043	0.5859334772712828	
0.5924072265625	0.4999847848257559	0.47260721747943535	0.56611369116672	0.5235859715685365	
0.592529296875	0.49652530970934095	0.4726072174789806	0.575127562678972	0.4682260680224317	
0.5926513671875	0.48838233718697666	0.4726072174789806	0.5836052242316327	0.4209739638463361	
0.5927734375	0.4766782114907073	0.4726072174789806	0.593958077856314	0.38169925808188054	
0.5928955078125	0.462604033318712	0.47260721747943535	0.6091007867207736	0.3497008528270271	
0.593017578125	0.4472390498144705	0.4726072174789806	0.6325056388031953	0.324106936253429	
0.5931396484375	0.43146805921605846	0.4726072174789806	0.6684744996791778	0.3040780773908409	
0.59326171875	0.41596593170015694	0.4726072174789806	0.7226707412564792	0.28889544107823895	
0.5933837890625	0.4012182927804133	0.47260721747943535	0.8030110720887933	0.27798995209741406	
0.593505859375	0.3875565612574974	0.4726072174789806	0.9211288192573193	0.2709448696664367	
0.5936279296875	0.3751948408798853	0.4726072174789806	1.094821383033377	0.26748898729329085	
0.59375	0.36426278084081787	0.3284511432461841	0.2835560582925609	0.1847007453011429	
0.5938720703125	0.3548324213666092	0.3284511432461841	0.27690753105935073	0.1870870269031002	
0.593994140625	0.34693901927903426	0.3284511432461841	0.27142114468506406	0.19195164577786272	
0.5941162109375	0.340596678230213	0.3284511432457293	0.2671189843431421	0.1994818695993672	
0.59423828125	0.33580982987086827	0.3284511432461841	0.2640154113569224	0.20996545724437965	
0.5943603515625	0.33258154872828527	0.3284511432461841	0.2621236512377436	0.22379535424988717	
0.594482421875	0.33091950602056386	0.3284511432461841	0.2614606157990238	0.24146791538078105	
0.5946044921875	0.3308401517629136	0.3284511432461841	0.26205040176955663	0.26356276628621345	
0.5947265625	0.3323714840462344	0.3284511432461841	0.26392673886948614	0.29068189181998605	
0.5948486328125	0.33555448755487305	0.3284511432461841	0.2671344500486157	0.32330939897337885	
0.594970703125	0.3404429259576318	0.3284511432461841	0.27172967799651815	0.36153532941307276	
0.5950927734375	0.34710043643190147	0.3284511432461841	0.27777804595234556	0.40458618867751284	
0.59521484375	0.3555922861237377	0.3284511432457293	0.2853486334624904	0.4501741598605804	
0.5953369140625	0.3659655254955396	0.3284511432461841	0.29449865708238576	0.49389934181317585	
0.595458984375	0.3782038061617641	0.3284511432461841	0.3052374507810782	0.5293124340259965	
0.5955810546875	0.39213334584337645	0.3284511432461841	0.31744967978738714	0.549394374565054	
0.595703125	0.4072639739724764	0.3284511432461841	0.3307624960298199	0.5493943745877914	
0.5958251953125	0.4226174961445395	0.3284511432461841	0.34439663951206967	0.5293124340828399	
0.595947265625	0.43671044286611505	0.3284511432461841	0.3571391393579688	0.49389934188820916	
0.5960693359375	0.44784510633917307	0.3284511432457293	0.36757179984306276	0.45017415995425836	
0.59619140625	0.4546152967282069	0.3284511432461841	0.37448822772694257	0.4045861888512263	
0.5963134765625	0.45631688603316434	0.3284511432461841	0.37724533056871223	0.36153532958678625	
0.596435546875	0.4530438123501881	0.3284511432461841	0.3758599665557085	0.3233093991389069	
0.5965576171875	0.44550334047107754	0.3284511432461841	0.37086933317186777	0.29068189190365956	
0.5966796875	0.4347222851283732	0.3284511432461841	0.36309334924771974	0.26356276633896414	
0.5968017578125	0.42178867899656325	0.3284511432461841	0.3534200112758299	0.24146791541852508	
0.596923828125	0.4076873094768416	0.3284511432461841	0.3426652623988957	0.22379535430263786	
0.5970458984375	0.3932247528446169	0.3284511432461841	0.3315063185555118	0.20996545728576166	
0.59716796875	0.3790155912256523	0.3284511432457293	0.3204663498604532	0.19948186961073588	
0.5972900390625	0.3655015326262401	0.3284511432461841	0.30992751337635127	0.1919516457883219	
0.597412109375	0.3529835380795703	0.3284511432461841	0.30015579121936753	0.1870870269176521	
0.5975341796875	0.34165557115784395	0.3284511432461841	0.29132796651038007	0.18470074531296632	
0.59765625	0.3316346212350254	0.3284511432461841	0.2835560582980179	0.1847007453061451	
0.5977783203125	0.32298520787708185	0.3284511432461841	0.2769075310511653	0.18708702689673373	
0.597900390625	0.31573837413543515	0.3284511432461841	0.2714211446759691	0.1919516457728605	
0.5980224609375	0.3099059290261721	0.3284511432457293	0.2671189843349566	0.1994818695975482	
0.59814453125	0.3054908988729039	0.3284511432461841	0.26401541134964646	0.20996545724619864	
0.5982666015625	0.30249508668748604	0.3284511432461841	0.26212365126866644	0.22379535428626696	
0.598388671875	0.30092447530250865	0.3284511432461841	0.26146061575809654	0.24146791534894874	
0.5985107421875	0.300793013312159	0.3284511432461841	0.2620504017663734	0.26356276630349385	
0.5986328125	0.3021251092704915	0.3284511432461841	0.263926738849932	0.29068189182771675	
0.5987548828125	0.30495691157966576	0.3284511432461841	0.26713445004634195	0.32330939900703015	
0.598876953125	0.309336084822462	0.3284511432461841	0.27172967802061976	0.3615353294703709	
0.5989990234375	0.3153191278029226	0.3284511432461841	0.27777804600873424	0.4045861887416322	
0.59912109375	0.3229638349334891	0.3284511432457293	0.2853486334392983	0.4501741598328408	
0.5992431640625	0.33231121923063256	0.3284511432461841	0.2944986570664696	0.4938993418086284	
0.599365234375	0.3433444579109164	0.3284511432461841	0.3052374508038156	0.5293124340587383	
0.5994873046875	0.35590360897367646	0.3284511432461841	0.31744967977965644	0.5493943745586876	
0.599609375	0.3695417166190964	0.3284511432461841	0.3307624960148132	0.5493943745864271	
0.5997314453125	0.38336991313508406	0.3284511432461841	0.3443966395370808	0.529312434115127	
0.599853515625	0.3960429271128305	0.3284511432461841	0.35713913934569064	0.4938993418782047	
0.5999755859375	0.4060238348238272	0.3284511432457293	0.3675717998753498	0.4501741599788147	
0.60009765625	0.4120423927652155	0.3284511432461841	0.3744882277292163	0.40458618883531017	


==> data/example_oscillations_1D_alpha_2-9.dat <==
x	solRef	solPone	solMsFEMB	solMsFEMsupg	
0.5	0.5842418253982942	0.9843844392739811	0.580671995173816	0.5690579518172854	
0.5001220703125	0.5829844728614262	0.9843844392735264	0.5794610024545364	0.576410020259118	
0.500244140625	0.5891620895804408	0.9843844392739811	0.5856423451477895	0.5913977781310678	
0.5003662109375	0.603169100701507	0.9843844392739811	0.5996098075015652	0.614598192059475	
0.50048828125	0.6257178876098806	0.9843844392735264	0.6220735488018363	0.6468978392690587	
0.5006103515625	0.6578716449730564	0.9843844392739811	0.6540929147467978	0.6895073743608009	
0.500732421875	0.7010747395474937	0.9843844392739811	0.6971067937356565	0.7439560524394437	
0.5008544921875	0.7571563123078704	0.9843844392735264	0.7529373925481195	0.8120296846691417	
0.5009765625	0.8282550063927374	0.9843844392739811	0.8237155789734061	0.8955829697415538	
0.5010986328125	0.9165632686981553	0.9843844392735264	0.9116267250951751	0.9961074282955451	
0.501220703125	1.0237166851666188	0.9843844392739811	1.0183032933528011	1.113880476155373	
0.5013427734375	1.149588929129095	0.9843844392739811	1.1436257093964741	1.2465189979261595	
0.50146484375	1.2903248149796127	0.9843844392735264	1.283764406559385	1.3869742919077908	
0.5015869140625	1.4359390982212972	0.9843844392739811	1.4287884822701926	1.5216903832056232	
0.501708984375	1.5689758494427224	0.9843844392739811	1.561328235950441	1.6307971532123702	
0.5018310546875	1.6668956673715911	0.9843844392735264	1.6589470489252562	1.6926690634850274	
0.501953125	1.7096599663614143	0.9843844392739811	1.7016878677450222	1.6926690634759325	
0.5020751953125	1.6890330013993662	0.9843844392739811	1.6813345552959618	1.6307971532278316	
0.502197265625	1.612382169688317	0.9843844392735264	1.6052017300648913	1.5216903832802018	
0.5023193359375	1.4979107022445532	0.9843844392739811	1.4913962735158748	1.3869742919996497	
0.50244140625	1.366000038830407	0.9843844392739811	1.3602018076721833	1.2465189979698152	
0.5025634765625	1.2329094872197857	0.9843844392735264	1.227805315052592	1.1138804761735628	
0.502685546875	1.1088190303157717	0.9843844392739811	1.104345597665997	0.9961074283337439	
0.5028076171875	0.9987096045779253	0.9843844392739811	0.9947869474963227	0.8955829698338675	
0.5029296875	0.9041102407718427	0.9843844392735264	0.9006569531757123	0.812029684751451	
0.5030517578125	0.8246380689092803	0.9843844392739811	0.8215790293297687	0.7439560524771878	
0.503173828125	0.7590412153231227	0.9843844392739811	0.7563105818153417	0.6895073743794455	
0.5032958984375	0.7058069977288142	0.9843844392735264	0.7033486355144305	0.6468978392890676	
0.50341796875	0.6634784893103642	0.9843844392739811	0.6612451971313931	0.6145981920835766	
0.5035400390625	0.6308008296928165	0.9843844392735264	0.628753122402486	0.5913977781574431	
0.503662109375	0.6067779411932861	0.9843844392739811	0.6048827676027031	0.5764100202736699	
0.5037841796875	0.5906874374422841	0.9843844392739811	0.588917001909067	0.5690579518154664	
0.50390625	0.5820802636221742	0.9843844392735264	0.5804110122994643	0.5690579518118284	
0.5040283203125	0.5807792506525402	0.9843844392739811	0.5791910335583452	0.576410020262756	
0.504150390625	0.5868839560907873	0.9843844392739811	0.5853593576430285	0.5913977781392532	
0.5042724609375	0.600785309020921	0.9843844392735264	0.5993091380541955	0.6145981920421946	
0.50439453125	0.6231907273950128	0.9843844392739811	0.6217496664680766	0.6468978392672398	
0.5045166015625	0.6551566963298683	0.9843844392739811	0.6537391275287519	0.6895073743244211	
0.504638671875	0.6981188407685295	0.9843844392735264	0.6967148921826265	0.7439560524489934	
0.5047607421875	0.7538953408534326	0.9843844392739811	0.7524972366877591	0.8120296846732344	
0.5048828125	0.8246118251681764	0.9843844392739811	0.8232146730056229	0.8955829697765694	
0.5050048828125	0.9124467024498699	0.9843844392735264	0.9110499017442635	0.9961074282564368	
0.505126953125	1.0190233221210292	0.9843844392739811	1.0176327830599803	1.1138804761321808	
0.5052490234375	1.144210902789382	0.9843844392739811	1.1428421056284606	1.2465189979316165	
0.50537109375	1.284167906062521	0.9843844392735264	1.2828492870908121	1.3869742919241617	
0.5054931640625	1.4289543487384435	0.9843844392739811	1.4277293682307572	1.5216903832333628	
0.505615234375	1.5612006267497236	0.9843844392735264	1.5601255176138693	1.6307971531919065	
0.5057373046875	1.6584858017836268	0.9843844392739811	1.6576201531493098	1.6926690634736588	
0.505859375	1.7008846389139762	0.9843844392739811	1.7002759288097877	1.6926690634945771	
0.5059814453125	1.6802193063213053	0.9843844392735264	1.6798887343829847	1.6307971532150987	
0.506103515625	1.6038340998743479	0.9843844392739811	1.603772381705312	1.5216903832542812	
0.5062255859375	1.4898474291344428	0.9843844392739811	1.4900221367743143	1.386974291954175	
0.50634765625	1.3585375697762174	0.9843844392735264	1.3589057685726402	1.2465189979993738	
0.5064697265625	1.2260768876408292	0.9843844392739811	1.2265959907035722	1.1138804761853862	
0.506591796875	1.1025876047078782	0.9843844392739811	1.103221499407482	0.9961074283269227	
0.5067138671875	0.993019564876704	0.9843844392735264	0.9937406327426288	0.8955829698047637	
0.5068359375	0.8988893057762652	0.9843844392739811	0.8996780868269525	0.8120296847123427	
0.5069580078125	0.8198123393440255	0.9843844392739811	0.8206562706532168	0.7439560525003799	
0.507080078125	0.7545405497589854	0.9843844392735264	0.7554325810206137	0.6895073743799003	
0.5072021484375	0.7015670279615733	0.9843844392739811	0.7025044556648936	0.6468978393090765	
0.50732421875	0.659440779364104	0.9843844392739811	0.6604243955571292	0.6145981920717531	
0.5074462890625	0.626912091696795	0.9843844392735264	0.6279456402958203	0.5913977781565336	
0.507568359375	0.6029888050020418	0.9843844392739811	0.6040787092688333	0.5764100202650297	
0.5076904296875	0.586951015910472	0.9843844392735264	0.5881063432880183	0.5690579518150116	
0.5078125	0.5783506051188851	0.9843844392739811	0.5795832502312805	0.5690579518086452	
0.5079345703125	0.5770096858718716	0.9843844392739811	0.5783347704027619	0.5764100202550253	
0.508056640625	0.5830252968271452	0.9843844392735264	0.5844618032278959	0.5913977781456197	
0.5081787109375	0.5967838288238454	0.9843844392739811	0.5983555017301114	0.6145981920567465	
0.50830078125	0.6189858433722293	0.9843844392739811	0.6207224055051483	0.6468978392449571	
0.5084228515625	0.6506782857650251	0.9843844392735264	0.6526170170677688	0.6895073743226021	
0.508544921875	0.6932841909047056	0.9843844392739811	0.6954718939291524	0.7439560524312583	
0.5086669921875	0.7486059046905211	0.9843844392739811	0.7511011898468496	0.8120296847400823	
0.5087890625	0.818750344657019	0.9843844392735264	0.8216259443261151	0.8955829698415982	
0.5089111328125	0.9058760486609572	0.9843844392739811	0.909220385392473	0.9961074283619382	
0.509033203125	1.01158979400725	0.9843844392739811	1.0155061187556385	1.1138804761667416	
0.5091552734375	1.135756729059267	0.9843844392735264	1.1403567415200087	1.2465189979939169	
0.50927734375	1.2745593197487324	0.9843844392739811	1.2799467932823063	1.386974292027844	
0.5093994140625	1.418129579210472	0.9843844392739811	1.4243701653444987	1.5216903833515971	
0.509521484375	1.5492309002647744	0.9843844392735264	1.5563108436699622	1.6307971533233285	
0.5096435546875	1.6456210060873673	0.9843844392739811	1.6534116243005883	1.6926690635827981	
0.509765625	1.6875414580849792	0.9843844392739811	1.6957976676017097	1.6926690636014428	
0.5098876953125	1.6668941992502369	0.9843844392735264	1.6753030094901078	1.6307971533497039	
0.510009765625	1.5909806030704203	0.9843844392739811	1.5992389029565857	1.5216903833184006	
0.5101318359375	1.477785540322202	0.9843844392735264	1.4856637733423668	1.3869742920032877	
0.51025390625	1.347429650790673	0.9843844392739811	1.3547951079631275	1.2465189980157447	
0.5103759765625	1.2159549467246507	0.9843844392739811	1.2227603642904796	1.1138804762767904	
0.510498046875	1.0933987392618292	0.9843844392735264	1.0996561854926767	0.996107428392861	
0.5106201171875	0.984666522095722	0.9843844392739811	0.9904220256562439	0.8955829698775233	
0.5107421875	0.8912582971461234	0.9843844392739811	0.8965734065463948	0.8120296847596364	
0.5108642578125	0.8127890145697165	0.9843844392735264	0.8177295474447419	0.743956052532667	
0.510986328125	0.7480176865192334	0.9843844392739811	0.7526478169647817	0.6895073744626643	
0.5111083984375	0.6954472375568912	0.9843844392739811	0.6998269617688493	0.6468978393677389	
0.51123046875	0.6536365132292303	0.9843844392735264	0.6578210508691882	0.6145981921276871	
0.5113525390625	0.6213443148558326	0.9843844392739811	0.6253845410310532	0.5913977781724498	
0.511474609375	0.5975850738573172	0.9843844392739811	0.6015284692562091	0.5764100202900408	
0.5115966796875	0.5816433125387448	0.9843844392735264	0.585535169047489	0.5690579518354753	
0.51171875	0.5730730612908701	0.9843844392739811	0.5769578288218327	0.5690579518295635	
0.5118408203125	0.5716962061924278	0.9843844392739811	0.5756189518115207	0.5764100202763984	
0.511962890625	0.5776070222409544	0.9843844392735264	0.5816150206719612	0.5913977781542599	
0.5120849609375	0.5911863444939627	0.9843844392739811	0.5953308435955478	0.6145981920799386	
0.51220703125	0.6131260222887249	0.9843844392735264	0.6174642314763332	0.6468978392786084	
0.5123291015625	0.6444606821760317	0.9843844392739811	0.6490580078038874	0.6895073743107787	
0.512451171875	0.686596989427926	0.9843844392739811	0.6915294636637555	0.7439560524194349	
0.5125732421875	0.7413166676083165	0.9843844392735264	0.7466733334999844	0.8120296846864221	
0.5126953125	0.8107023287352604	0.9843844392739811	0.8165869571057556	0.8955829698793423	
0.5128173828125	0.8968869141203868	0.9843844392739811	0.9034176892923824	0.9961074283905873	
0.512939453125	1.0014563838080903	0.9843844392735264	1.008760955704929	1.113880476234499	
0.5130615234375	1.1242722217943992	0.9843844392739811	1.1324738864464052	1.2465189979843672	
0.51318359375	1.2615511257122307	0.9843844392739811	1.2707409235354135	1.3869742920396675	
0.5133056640625	1.403523449909244	0.9843844392735264	1.413715746669368	1.5216903833766082	
0.513427734375	1.533131534806671	0.9843844392739811	1.5442118026876415	1.630797153346066	
0.5135498046875	1.628370995604655	0.9843844392739811	1.640063389714669	1.6926690636059902	
0.513671875	1.6697027316363346	0.9843844392735264	1.681593920108753	1.6926690636246349	
0.5137939453125	1.6491298899059075	0.9843844392739811	1.6607584182097526	1.6307971533715317	
0.513916015625	1.5738913334635072	0.9843844392739811	1.584860021563145	1.5216903833847937	
0.5140380859375	1.461790400110658	0.9843844392735264	1.4718403069509804	1.3869742919796408	
0.51416015625	1.3327364766637402	0.9843844392739811	1.3417572832618134	1.2465189979893694	
0.5142822265625	1.202598515956197	0.9843844392739811	1.2105948681150949	1.113880476221766	
0.514404296875	1.0813022291526977	0.9843844392735264	1.0883480424049594	0.9961074284206006	
0.5145263671875	0.9736957419240753	0.9843844392739811	0.9798963650819132	0.8955829698552407	
0.5146484375	0.8812585678456344	0.9843844392735264	0.8867262599137575	0.8120296847482678	
0.5147705078125	0.8036061545344637	0.9843844392739811	0.8084468291222038	0.7439560525062916	
0.514892578125	0.7395079733742023	0.9843844392739811	0.7438153517841783	0.6895073744276488	
0.5150146484375	0.6874807901062923	0.9843844392735264	0.6913347265717675	0.6468978393809266	
0.51513671875	0.646097144608575	0.9843844392739811	0.6495639954905528	0.6145981921390558	
0.5152587890625	0.6141276714251944	0.9843844392739811	0.6172614760253055	0.5913977781960966	
0.515380859375	0.5905960309860347	0.9843844392735264	0.5934398465979029	0.5764100202868576	
0.5155029296875	0.5747930901975451	0.9843844392739811	0.577380149104556	0.5690579518422965	
0.515625	0.5662762315655527	0.9319957486436579	0.5540466641755302	0.5382186378851657	
0.5157470703125	0.5648676057685407	0.9319957486441126	0.5528847575692453	0.5451722710740796	
0.515869140625	0.570658494430063	0.9319957486436579	0.5587757485441216	0.559347788013838	
0.5159912109375	0.5840231892498196	0.9319957486436579	0.5720950586005529	0.5812908873654123	
0.51611328125	0.6056430189455568	0.9319957486436579	0.593519913711134	0.611840099571964	
0.5162353515625	0.6365375793411658	0.9319957486441126	0.624060622876641	0.6521404693994555	
0.516357421875	0.6780934748362597	0.9319957486436579	0.6650895091897837	0.7036383761433171	
0.5164794921875	0.732067130753876	0.9319957486436579	0.7183444753741242	0.7680228514263945	
0.5166015625	0.800511390205429	0.9319957486441126	0.7858577383585725	0.8470480810660774	
0.5167236328125	0.8855280117240909	0.9319957486436579	0.8697133234895773	0.9421247546756604	
0.516845703125	0.988678005170641	0.9319957486436579	0.9714675775717296	1.0535152539628143	
0.5169677734375	1.1098196165571608	0.9319957486436579	1.0910052664999057	1.1789656132650634	
0.51708984375	1.245213816415344	0.9319957486441126	1.2246719211921118	1.3118091255273612	
0.5172119140625	1.3852151126611716	0.9319957486436579	1.3629929972539685	1.439224463393657	
0.517333984375	1.5129897742031062	0.9319957486436579	1.4893986615988979	1.5424183418654138	
0.5174560546875	1.6068292495688183	0.9319957486436579	1.5824871237782645	1.600937188930402	
0.517578125	1.647465129088232	0.9319957486441126	1.6232236706659933	1.6009371889417707	
0.5177001953125	1.6270226445949447	0.9319957486436579	1.6037745292101135	1.5424183418986104	
0.517822265625	1.5526588991019707	0.9319957486436579	1.5311206000938	1.4392244634286726	
0.5179443359375	1.4419486875876828	0.9319957486441126	1.4225361667508878	1.3118091255846593	
0.51806640625	1.3145376709662742	0.9319957486436579	1.2973702411572958	1.1789656132746131	
0.5181884765625	1.1860799751229933	0.9319957486436579	1.171062863696534	1.0535152539864612	
0.518310546875	1.0663636263357148	0.9319957486436579	1.053284195442302	0.9421247546933955	
0.5184326171875	0.9601666760777334	0.9319957486441126	0.9487683866177576	0.8470480811415655	
0.5185546875	0.8689443072989889	0.9319957486436579	0.8589714909253416	0.7680228514936971	
0.5186767578125	0.792313521998949	0.9319957486436579	0.783533396520852	0.7036383762415426	
0.518798828125	0.7290575253018687	0.9319957486441126	0.7212681018481817	0.6521404694613011	
0.5189208984375	0.6777108564642731	0.9319957486436579	0.6707413695912692	0.6118400996256241	
0.51904296875	0.6368635300186725	0.9319957486436579	0.6305714949444337	0.5812908874318055	
0.5191650390625	0.605301268956282	0.9319957486436579	0.5995683990208818	0.5593477880483988	
0.519287109375	0.5820595506161226	0.9319957486441126	0.5767876255376905	0.5451722710936338	
0.5194091796875	0.5664374707980642	0.9319957486436579	0.561544621405119	0.5382186378883489	
0.51953125	0.5579969485261245	0.9319957486436579	0.5534145105225434	0.5382186378901679	
0.5196533203125	0.5565608893707576	0.9319957486441126	0.5522308379240712	0.5451722710804461	
0.519775390625	0.5622173680035303	0.9319957486436579	0.558090295146485	0.5593477880029241	
0.5198974609375	0.5753331808414259	0.9319957486436579	0.5713667760196586	0.5812908873740525	
0.52001953125	0.5965773843431634	0.9319957486436579	0.5927354047412337	0.6118400995674165	
0.5201416015625	0.6269519131387824	0.9319957486441126	0.6232036782921568	0.6521404694126431	
0.520263671875	0.667819728430004	0.9319957486436579	0.6641402438249315	0.703638376170602	
0.5203857421875	0.7209074180764219	0.9319957486436579	0.7172783281948796	0.768022851387741	
0.5205078125	0.788232754733599	0.9319957486441126	0.7846444419724321	0.8470480810246954	
0.5206298828125	0.8718608963686165	0.9319957486436579	0.8683161399317214	0.942124754651104	
0.520751953125	0.9733239053784928	0.9319957486436579	0.9698434651713796	1.0535152539800947	
0.5208740234375	1.092477233268255	0.9319957486436579	1.0891072185991106	1.17896561328007	
0.52099609375	1.2256359254006384	0.9319957486441126	1.222455315510615	1.3118091255987565	
0.5211181640625	1.363303782071398	0.9319957486436579	1.3604276073110668	1.439224463400933	
0.521240234375	1.4889147685421449	0.9319957486436579	1.4864854329512127	1.5424183419036126	
0.5213623046875	1.5811125047771384	0.9319957486441126	1.5792731120959616	1.60093718899725	
0.521484375	1.620949158154417	0.9319957486436579	1.6198036670416514	1.600937188988155	
0.5216064453125	1.6006922645524355	0.9319957486436579	1.6002724566005782	1.5424183419313522	
0.521728515625	1.5273983606421098	0.9319957486436579	1.5276584274474772	1.4392244635091629	
0.5218505859375	1.4183679267671323	0.9319957486441126	1.4192077279367368	1.3118091256583284	
0.52197265625	1.2929318546939612	0.9319957486436579	1.2942309705344996	1.1789656133278186	
0.5220947265625	1.1664888396453534	0.9319957486436579	1.168133633861089	1.053515254001013	
0.522216796875	1.0486638845372909	0.9319957486436579	1.050561400578772	0.9421247546933955	
0.5223388671875	0.9441526396253721	0.9319957486441126	0.9462339992537636	0.8470480810947265	
0.5224609375	0.8543822476108289	0.9319957486436579	0.8566004774297653	0.7680228515209819	
0.5225830078125	0.7789723127089019	0.9319957486436579	0.7812982870414089	0.7036383762265359	
0.522705078125	0.7167229741935444	0.9319957486441126	0.7191414051280844	0.6521404694490229	
0.5228271484375	0.6661903808085299	0.9319957486436579	0.668696594033463	0.61184009960607	
0.52294921875	0.6259857071968327	0.9319957486436579	0.6285833463980453	0.5812908874072491	
0.5230712890625	0.5949129385385277	0.9319957486436579	0.5976125129413958	0.5593477880529463	
0.523193359375	0.5720218926880989	0.9319957486441126	0.5748400325542207	0.5451722710977265	
0.5233154296875	0.5566217342066011	0.9319957486436579	0.5595810411582534	0.5382186378888036	
0.5234375	0.5482800783415769	0.9319957486436579	0.5514095022458605	0.5382186378851657	
0.5235595703125	0.5468210718295268	0.9319957486441126	0.550156794227405	0.545172271085903	
0.523681640625	0.5523293862352148	0.9319957486436579	0.5559162355916669	0.559347788019295	
0.5238037109375	0.5651634111763997	0.9319957486436579	0.5690568746099416	0.5812908873608649	
0.52392578125	0.5859782460056522	0.9319957486436579	0.5902471695794702	0.6118400995796947	
0.5240478515625	0.6157556291586843	0.9319957486441126	0.6204856982703859	0.6521404694117336	
0.524169921875	0.655831424504413	0.9319957486436579	0.6611294490144246	0.7036383761910656	
0.5242919921875	0.7078980051528561	0.9319957486436579	0.7138968183585348	0.7680228514245755	
0.5244140625	0.7739329613254995	0.9319957486441126	0.7807962174119893	0.8470480809883156	
0.5245361328125	0.8559596313598377	0.9319957486436579	0.8638846784874659	0.9421247546106315	
0.524658203125	0.9554772895671704	0.9319957486436579	0.9646922510601144	1.0535152539569026	
0.5247802734375	1.0723390518160159	0.9319957486436579	1.083087160476225	1.1789656132882556	
0.52490234375	1.202923546742113	0.9319957486441126	1.2154248841761728	1.3118091255769286	
0.5250244140625	1.3379081975281224	0.9319957486436579	1.352290933578388	1.4392244634250346	
0.525146484375	1.4610369822594294	0.9319957486436579	1.4772455154597992	1.5424183418772373	
0.5252685546875	1.551360122326514	0.9319957486436579	1.5690791978659036	1.6009371889854265	
0.525390625	1.5902985110601549	0.9319957486441126	1.6089564061303463	1.6009371890072543	
0.5255126953125	1.5702814362903155	0.9319957486436579	1.5891648966462526	1.5424183419231667	
0.525634765625	1.4982466069118345	0.9319957486436579	1.5166774184340284	1.439224463483697	
0.5257568359375	1.3911759037459888	0.9319957486441126	1.4086508839841372	1.311809125702439	
0.52587890625	1.2680361115494634	0.9319957486436579	1.2842741133376876	1.1789656133673816	
0.5260009765625	1.1439312755555875	0.9319957486436579	1.158842965304757	1.0535152540219315	
0.526123046875	1.0282989201427881	0.9319957486436579	1.0419254839789573	0.9421247546933955	
0.5262451171875	0.9257404141467305	0.9319957486441126	0.9381956568222449	0.8470480811020025	
0.5263671875	0.8376513017365141	0.9319957486436579	0.8490803093072827	0.7680228514846021	
0.5264892578125	0.7636548238788237	0.9319957486436579	0.7742091672898823	0.7036383762556397	
0.526611328125	0.7025711620431139	0.9319957486441126	0.7123961392007914	0.6521404694426565	
0.5267333984375	0.6529817935943356	0.9319957486436579	0.6622111583305923	0.611840099598794	
0.52685546875	0.6135226240498923	0.9319957486436579	0.6222775151809401	0.5812908873949709	
0.5269775390625	0.5830189754046842	0.9319957486436579	0.5914090088308512	0.5593477880374849	
0.527099609375	0.5605374521369413	0.9319957486441126	0.5686628317603208	0.5451722711018192	
0.5272216796875	0.545399072746477	0.9319957486436579	0.553353133409928	0.5382186378924416	
0.52734375	0.5371782775860083	0.9319957486436579	0.5450501968002754	0.5382186378856204	
0.5274658203125	0.5357009340505101	0.9319957486441126	0.543578528391663	0.5451722710827198	
0.527587890625	0.5410481329099639	0.9319957486436579	0.5490207483944687	0.5593477880233877	
0.5277099609375	0.5535689911694135	0.9319957486436579	0.5617305365153697	0.5812908873831475	
0.52783203125	0.573903041532958	0.9319957486436579	0.5823552083602408	0.611840099562869	
0.5279541015625	0.6030094010566245	0.9319957486441126	0.6118650529801926	0.6521404694267403	
0.528076171875	0.642193528702137	0.9319957486436579	0.6515800799502358	0.7036383761924299	
0.5281982421875	0.6931093910197887	0.9319957486436579	0.7031716485766992	0.7680228514486771	
0.5283203125	0.7576895018642062	0.9319957486441126	0.7685907639788638	0.8470480810315166	
0.5284423828125	0.8379103870361178	0.9319957486436579	0.8498293665406891	0.9421247545733422	
0.528564453125	0.9352348701031588	0.9319957486436579	0.9483540920855376	1.053515253914611	
0.5286865234375	1.0495142027084512	0.9319957486436579	1.063993279895385	1.1789656132627897	
0.52880859375	1.1771997608911988	0.9319957486441126	1.1931263925657731	1.3118091255860236	
0.5289306640625	1.3091659798210458	0.9319957486436579	1.326483761352847	1.4392244634018425	
0.529052734375	1.4295074875753926	0.9319957486436579	1.4479391738022969	1.5424183418890607	
0.5291748046875	1.5177333330138936	0.9319957486441126	1.536747054828993	1.6009371889690556	
0.529296875	1.5556792862930706	0.9319957486436579	1.5745520365671837	1.600937188988155	
0.5294189453125	1.5359549587756192	0.9319957486436579	1.5539349340401714	1.5424183419377187	
0.529541015625	1.4653616139003134	0.9319957486436579	1.4818488387809339	1.4392244634677809	
0.5296630859375	1.3605199744019956	0.9319957486441126	1.375167632792909	1.3118091256665139	
0.52978515625	1.2399853537422132	0.9319957486436579	1.2526938464297928	1.1789656134128563	
0.5299072265625	1.118529524261703	0.9319957486436579	1.1293756558347923	1.053515254062404	
0.530029296875	1.0053790926776855	0.9319957486436579	1.0145348580986138	0.9421247547129497	
0.5301513671875	0.9050297770268116	0.9319957486441126	0.9127003630651416	0.8470480811001835	
0.5302734375	0.8188421362315239	0.9319957486436579	0.825228514502669	0.7680228514896044	
0.5303955078125	0.7464440622065922	0.9319957486436579	0.7517245328140234	0.7036383762215337	
0.530517578125	0.6866787787794237	0.9319957486441126	0.6910021096223318	0.6521404694676676	
0.5306396484375	0.6381566732961801	0.9319957486436579	0.6416412349281018	0.6118400995937918	
0.53076171875	0.5995418191023418	0.9319957486436579	0.6022772451983656	0.5812908873872402	
0.5308837890625	0.569683834004536	0.9319957486436579	0.5717332907952368	0.5593477880274804	
0.531005859375	0.5476684641312204	0.9319957486441126	0.5490705401675768	0.5451722710918148	
0.5311279296875	0.5328303029855306	0.9319957486436579	0.5336000140523538	0.5382186378924416	
0.53125	0.5247517078751116	0.842403874210504	0.5049156054651576	0.4859553832147867	
0.5313720703125	0.5232607370371625	0.8424038742100493	0.5038504658991769	0.49223378988153854	
0.531494140625	0.5284347421270468	0.842403874210504	0.509212328900503	0.5050328055272075	
0.5316162109375	0.5406127519377151	0.8424038742100493	0.5213430264561794	0.5248451392335483	
0.53173828125	0.5604172075845781	0.842403874210504	0.5408593696215576	0.5524278966468046	
0.5318603515625	0.5887823017060327	0.842403874210504	0.5686816261336389	0.5888149339521078	
0.531982421875	0.6269799460014838	0.8424038742100493	0.6060598533267694	0.6353121811207529	
0.5321044921875	0.6766217164658883	0.842403874210504	0.6545771113510455	0.6934446576610753	
0.5322265625	0.7395904009817968	0.8424038742100493	0.7160844873856149	0.7647962107907915	
0.5323486328125	0.8178109739119463	0.842403874210504	0.792480091399284	0.8506405463122064	
0.532470703125	0.9127063424539301	0.842403874210504	0.8851810295645919	0.9512145676112596	
0.5325927734375	1.0241263757284287	0.8424038742100493	0.9940811745682367	1.0644831783802147	
0.53271484375	1.1486039671322033	0.842403874210504	1.1158496393604764	1.1844270365095326	
0.5328369140625	1.2772328855112391	0.8424038742100493	1.2418530243394343	1.2994698183288165	
0.532958984375	1.394497145380683	0.842403874210504	1.3569941844802997	1.3926431445820526	
0.5330810546875	1.4804143632295563	0.842403874210504	1.4417750576621984	1.4454795697188274	
0.533203125	1.5172790883730158	0.8424038742100493	1.478855928306075	1.4454795697402005	
0.5333251953125	1.4978988499851766	0.842403874210504	1.4611031774456933	1.3926431446343486	
0.533447265625	1.4289215881335622	0.8424038742100493	1.3948802936279208	1.2994698183938453	
0.5335693359375	1.3265662658500332	0.842403874210504	1.2959274462023131	1.1844270365909324	
0.53369140625	1.2089315905568583	0.842403874210504	1.1818734096577828	1.0644831785316455	
0.5338134765625	1.090421239936859	0.8424038742100493	1.066784452833872	0.9512145677622357	
0.533935546875	0.9800286066611079	0.842403874210504	0.9594695693572248	0.8506405464559066	
0.5340576171875	0.8821329610209432	0.8424038742100493	0.8642406522412784	0.7647962108621869	
0.5341796875	0.7980566795317827	0.842403874210504	0.7824231866543414	0.6934446577060953	
0.5343017578125	0.7274332943970876	0.842403874210504	0.7136882215518199	0.6353121811525853	
0.534423828125	0.6691319465085144	0.8424038742100493	0.6569545530473988	0.5888149339953088	
0.5345458984375	0.6217953585401119	0.842403874210504	0.6109149545563923	0.5524278966786369	
0.53466796875	0.5841190555397588	0.8424038742100493	0.5743101434213713	0.5248451392390052	
0.5347900390625	0.554979778609777	0.842403874210504	0.5460554569535816	0.505032805531755	
0.534912109375	0.5334846668420141	0.842403874210504	0.5252900049399614	0.49223378989108824	
0.5350341796875	0.518983536169344	0.8424038742100493	0.5113896418333752	0.4859553832202437	
0.53515625	0.5110677098532506	0.842403874210504	0.5039667216678936	0.4859553832138772	
0.5352783203125	0.5095678952684466	0.8424038742100493	0.5028689106052298	0.4922337898715341	
0.535400390625	0.5145575669266691	0.842403874210504	0.5081834404177243	0.5050328055185673	
0.5355224609375	0.5263649044513841	0.842403874210504	0.5202498499074864	0.5248451392262723	
0.53564453125	0.5455938249615429	0.8424038742100493	0.5396817954028847	0.5524278966431666	
0.5357666015625	0.5731514290469022	0.842403874210504	0.5673953236359921	0.5888149339793927	
0.535888671875	0.6102731200367089	0.8424038742100493	0.6046349741718586	0.6353121810902849	
0.5360107421875	0.6585243296167391	0.842403874210504	0.652976788820979	0.693444657672444	
0.5361328125	0.719733739223102	0.842403874210504	0.7142632889658671	0.7647962107939748	
0.5362548828125	0.7957703122901876	0.8424038742100493	0.7903828721841819	0.850640546338127	
0.536376953125	0.8880137906785421	0.842403874210504	0.8827431825202439	0.951214567657189	
0.5364990234375	0.9963131499343945	0.8424038742100493	0.991232141180717	1.0644831784311464	
0.53662109375	1.117291128709894	0.842403874210504	1.1125224399147555	1.1844270364795193	
0.5367431640625	1.2422819629032347	0.842403874210504	1.2380022881552577	1.299469818318812	
0.536865234375	1.3561956800131156	0.8424038742100493	1.352621330747752	1.3926431446088827	
0.5369873046875	1.4396054478793303	0.842403874210504	1.436950718445587	1.4454795697101872	
0.537109375	1.475306011479006	0.8424038742100493	1.4737223883166735	1.4454795697342888	
0.5372314453125	1.4563193395606504	0.842403874210504	1.4558464492065468	1.392643144657086	
0.537353515625	1.3891240014249888	0.842403874210504	1.389683456455714	1.299469818382022	
0.5374755859375	1.2894987764098005	0.8424038742100493	1.290931348027243	1.1844270366100318	
0.53759765625	1.1750431053328612	0.842403874210504	1.1771612592615384	1.0644831785148199	
0.5377197265625	1.0597587439046947	0.8424038742100493	1.0623875807264085	0.9512145677254011	
0.537841796875	0.9523848384792473	0.842403874210504	0.9553825630778192	0.8506405464240743	
0.5379638671875	0.8571740459638022	0.842403874210504	0.860436452079739	0.7647962109122091	
0.5380859375	0.7754075698617271	0.8424038742100493	0.7788642160071504	0.6934446577342896	
0.5382080078125	0.7067255413958264	0.842403874210504	0.7103332474243871	0.6353121811571327	
0.538330078125	0.6500257531297393	0.8424038742100493	0.6537623101085046	0.5888149340116797	
0.5384521484375	0.6039865126404038	0.842403874210504	0.6078456780055603	0.5524278966636302	
0.53857421875	0.5673379106719949	0.842403874210504	0.5713258659575331	0.5248451392635616	
0.5386962890625	0.5389864917788145	0.8424038742100493	0.5431196064710093	0.505032805537212	
0.538818359375	0.5180629234919252	0.842403874210504	0.5223666026640785	0.4922337898888145	
0.5389404296875	0.503933809136015	0.8424038742100493	0.5084422421514319	0.4859553832225174	
0.5390625	0.4962004383069143	0.842403874210504	0.500957137135174	0.48595538321796994	
0.5391845703125	0.4946966114730458	0.842403874210504	0.4997557015822167	0.4922337898760816	
0.539306640625	0.49949180893281664	0.8424038742100493	0.5049201042033928	0.5050328055021964	
0.5394287109375	0.5109026590498615	0.842403874210504	0.516782610572136	0.5248451392144489	
0.53955078125	0.5295132229025512	0.8424038742100493	0.5359468711021691	0.5524278966363454	
0.5396728515625	0.5562014880642892	0.842403874210504	0.5633155446280398	0.5888149339721167	
0.539794921875	0.5921635866679935	0.842403874210504	0.6001156703696324	0.6353121811207529	
0.5399169921875	0.6389153017476019	0.8424038742100493	0.6479010292550811	0.6934446576333357	
0.5400390625	0.6982271216138543	0.842403874210504	0.7084869751342922	0.7647962108012507	
0.5401611328125	0.7719078424543113	0.842403874210504	0.783731100265868	0.8506405463385818	
0.540283203125	0.8612910257834301	0.8424038742100493	0.8750110377509372	0.9512145676790169	
0.5404052734375	0.9662252474490742	0.842403874210504	0.9821958324396292	1.0644831784734379	
0.54052734375	1.083430932626925	0.8424038742100493	1.1019695272093486	1.1844270365259035	
0.5406494140625	1.2045026140076516	0.842403874210504	1.2257888684403042	1.2994698182924367	
0.540771484375	1.3148106502653718	0.842403874210504	1.3387519053076176	1.3926431445997878	
0.5408935546875	1.3955277339532586	0.8424038742100493	1.4216493119743063	1.4454795697297413	
0.541015625	1.42998751125333	0.842403874210504	1.45744028652598	1.4454795697206464	
0.5411376953125	1.4114417502755714	0.8424038742100493	1.4391736298639444	1.3926431446311653	
0.541259765625	1.3461845203082703	0.842403874210504	1.373200594393893	1.2994698184097615	
0.5413818359375	1.249518377836921	0.842403874210504	1.2750851717678415	1.1844270365904777	
0.54150390625	1.1385035426133072	0.8424038742100493	1.1622156832418113	1.064483178525279	
0.5416259765625	1.026708198896813	0.842403874210504	1.0484419761501158	0.9512145677049375	
0.541748046875	0.9225975921785903	0.8424038742100493	0.942419763120597	0.850640546386785	
0.5418701171875	0.830288286269024	0.842403874210504	0.8483706309475565	0.7647962108785578	
0.5419921875	0.7510175446959693	0.842403874210504	0.7675761919999786	0.6934446577779454	
0.5421142578125	0.6844330203366553	0.8424038742100493	0.6996922413363791	0.6353121811816891	
0.542236328125	0.6294637367045652	0.842403874210504	0.6436374401550893	0.5888149340171367	
0.5423583984375	0.5848266433490608	0.8424038742100493	0.5981108219311864	0.5524278966813654	
0.54248046875	0.5492893229188667	0.842403874210504	0.561860602210345	0.5248451392549214	
0.5426025390625	0.5217906425245928	0.842403874210504	0.5338079391713109	0.5050328055590398	
0.542724609375	0.5014868058565298	0.8424038742100493	0.5130944174829892	0.4922337898974547	
0.5428466796875	0.4877626776519719	0.842403874210504	0.4990939441227056	0.4859553832193342	
0.54296875	0.48023046025673466	0.8424038742100493	0.49141160677118023	0.4859553832202437	
0.5430908203125	0.478727474412608	0.842403874210504	0.4898815043547984	0.49223378988244804	
0.543212890625	0.48331911082368606	0.842403874210504	0.494569747083915	0.5050328055090176	
0.5433349609375	0.4943098069725238	0.8424038742100493	0.5057855317718349	0.5248451391903473	
0.54345703125	0.5122625435747068	0.842403874210504	0.5241007731215177	0.5524278966177008	
0.5435791015625	0.5380243319905276	0.8424038742100493	0.550375667426124	0.5888149339630218	
0.543701171875	0.5727494829229727	0.842403874210504	0.5857817477071876	0.6353121811084748	
0.5438232421875	0.6179008959948078	0.842403874210504	0.6318021903666704	0.6934446576660775	
0.5439453125	0.675187094318062	0.8424038742100493	0.6901661808196877	0.7647962107553212	
0.5440673828125	0.7463528772227619	0.842403874210504	0.7626336065636679	0.8506405463431292	
0.544189453125	0.8326828607669086	0.8424038742100493	0.8504869142661846	0.9512145677008448	
0.5443115234375	0.9340257172525526	0.842403874210504	0.9535352785896976	1.0644831785366478	
0.54443359375	1.0472068701801618	0.842403874210504	1.0684987449026266	1.1844270366104865	
0.5445556640625	1.1640995685247617	0.8424038742100493	1.1870514391334837	1.2994698183865694	
0.544677734375	1.2705663252918384	0.842403874210504	1.294762105445443	1.3926431446420793	
0.5447998046875	1.3484200824254913	0.8424038742100493	1.373117683016062	1.4454795697902227	
0.544921875	1.3815691726931618	0.842403874210504	1.4057981762143754	1.4454795698020462	
0.5450439453125	1.3635092778258695	0.842403874210504	1.386292276678887	1.3926431446798233	
0.545166015625	1.3003358375262906	0.8424038742100493	1.3209217304747654	1.2994698184261324	
0.5452880859375	1.2068417275499996	0.842403874210504	1.2248256910052078	1.184427036676425	
0.54541015625	1.0995109134723862	0.8424038742100493	1.1148126454118028	1.0644831785493807	
0.5455322265625	0.9914487087398811	0.842403874210504	1.0042105581742362	0.9512145677290391	
0.545654296875	0.8908282874763245	0.842403874210504	0.9013055167106359	0.8506405463635929	
0.5457763671875	0.8016213783043895	0.8424038742100493	0.8101013415175657	0.7647962108389947	
0.5458984375	0.7250187756289961	0.842403874210504	0.7317738495062258	0.6934446577424751	
0.5460205078125	0.6606765363385421	0.8424038742100493	0.6659420523919835	0.6353121812176141	
0.546142578125	0.6075573246303065	0.842403874210504	0.6115242855662473	0.5888149340339623	
0.5462646484375	0.564419579627156	0.842403874210504	0.5672346783244393	0.5524278966790916	
0.54638671875	0.5300710992173663	0.8424038742100493	0.5318395274748582	0.5248451392653806	
0.5465087890625	0.503485416618787	0.842403874210504	0.5042740277544908	0.5050328055494901	
0.546630859375	0.4838461413623918	0.8424038742100493	0.48368573197012665	0.49223378990836864	
0.5467529296875	0.4705577745135088	0.842403874210504	0.4694438507344785	0.48595538322661014	
0.546875	0.4632443184186741	0.7233244080416625	0.43750995281152427	0.41676906418888393	
0.5469970703125	0.4617470222447082	0.7233244080421173	0.4365809276882828	0.42215360310774486	
0.547119140625	0.46612711384295835	0.7233244080416625	0.44122045459653236	0.43313040045404705	
0.5472412109375	0.47667626638030924	0.7233244080421173	0.45172444188847294	0.45012201748613734	
0.54736328125	0.4939352699138908	0.7233244080416625	0.46862700709743876	0.4737777693890166	
0.5474853515625	0.5187184644091758	0.7233244080421173	0.49272512641573485	0.5049843205065372	
0.547607421875	0.5521360155680668	0.7233244080416625	0.5251014202044644	0.5448616731491711	
0.5477294921875	0.5955949911376592	0.7233244080421173	0.5671269028835013	0.5947177271959845	
0.5478515625	0.6507385133868411	0.7233244080416625	0.6204046515417758	0.6559108347469191	
0.5479736328125	0.7192439011214447	0.7233244080421173	0.6865783029311388	0.7295333618449149	
0.548095703125	0.8023443257329745	0.7233244080416625	0.76687458902461	0.8157884836641642	
0.5482177734375	0.8998890512989419	0.7233244080421173	0.8612004715946568	0.9129308439892156	
0.54833984375	1.00881524260285	0.7233244080416625	0.9666692630071338	1.0157980849417072	
0.5484619140625	1.1212917737962016	0.7233244080421173	1.0758010567606107	1.114462024315344	
0.548583984375	1.2237024687642588	0.7233244080416625	1.1755173893920983	1.1943701009181495	
0.5487060546875	1.2985377735290058	0.7233244080421173	1.2489288792494335	1.2396841116478754	
0.548828125	1.3303133786757826	0.7233244080416625	1.2810174937244483	1.2396841116687938	
0.5489501953125	1.3127816721857926	0.7233244080421173	1.265607261117566	1.1943701009458891	
0.549072265625	1.2518264109130541	0.7233244080416625	1.2082137343491013	1.114462024324439	
0.5491943359375	1.1617000936339537	0.7233244080421173	1.1224735697610413	1.0157980848757688	
0.54931640625	1.0582765222097805	0.7233244080416625	1.0236578226026722	0.9129308439974011	
0.5494384765625	0.9541713474641256	0.7233244080421173	0.9239504689280693	0.8157884836523408	
0.549560546875	0.857249084889645	0.7233244080416625	0.8309809716724885	0.7295333618785662	
0.5496826171875	0.7713286704338316	0.7233244080421173	0.7484832159616417	0.6559108347232723	
0.5498046875	0.6975521522758754	0.7233244080416625	0.6776043288105029	0.5947177272691988	
0.5499267578125	0.6355848277262339	0.7233244080421173	0.6180585239640095	0.5448616732496703	
0.550048828125	0.5844252296092236	0.7233244080416625	0.5689085750927916	0.5049843206393234	


==> data/tests230327_1D/results_H1_rel_alldomain.txt <==
alpha	 P1	 P1-upw	 MsFEM	 MsFEM-SUPG	 MsFEM-B	 MsFEM-B-SUPG	 adv-MsFEM	 adv-MsFEM-B	 adv-MsFEM-PG	 adv-MsFEM-B-PG	 adv-MsFEM-P1+B
0.25	0.37243249863496164	0.37247197039799423	0.020370906746521193	0.02037096369744302	0.0006202983809429166	0.0006203584252431573	0.01805719567847969	0.0003685987630634461	0.01805718043769175	0.0003685973742062199	0.0003692357611631848	 
0.125	0.3722170776677166	0.37235440179309554	0.027343496676994827	0.027343550617861197	0.0010911556773622834	0.0010912880719240725	0.019834412197691248	0.0004048881326355484	0.01983434696964314	0.0004048819032353762	0.00040555533225474926	 
0.0625	0.37382009613083317	0.3742624674391891	0.044545429249901715	0.044545145021198336	0.00218358551540305	0.002183660005453799	0.02419212575579724	0.0004939016452960681	0.024191838581407433	0.0004938692232218922	0.0004945703825399981	 
0.03125	0.37942190055168823	0.3809149273477123	0.08135937399654322	0.08135348468487427	0.004964635922965235	0.004963407396489154	0.03213478158225459	0.000656392396436869	0.03213370615635042	0.0006561969331874665	0.000656658562006938	 
0.015625	0.397604470354024	0.40258544838643556	0.158614225846407	0.1584595423830604	0.013910074746554223	0.013916443208379217	0.04498279082866962	0.0009208493873981174	0.04498009612100581	0.0009196266053873429	0.0009184772253927596	 
0.0078125	0.45975193708163065	0.47183976771897923	0.3115422639300594	0.30843999876990763	0.04647066598270921	0.04673383118240895	0.06380558165043818	0.0013176597546336172	0.06380085010526886	0.0013104965497374886	0.001300272957936635	 
0.00390625	0.61815057519152	0.6190051134634301	0.5725869814604483	0.5382908556681326	0.15252944704243757	0.15375591829247212	0.08834147386755409	0.001882719294602287	0.08833450254388879	0.0018452416365473145	0.001787995910781174	 
0.001953125	0.8602900506324587	0.7810376072694779	0.8978747572029713	0.7524415935715577	0.3990508667133538	0.3803796862770294	0.11399873059160029	0.0026511077340989476	0.11398954094556733	0.002498293601372979	0.0022550471018083092	 
0.0009765625	1.0836631193382658	0.8771405014237763	1.1793877922263343	0.874720288563126	0.7648443847147757	0.6272259167152563	0.13141134286774914	0.0034931601818097725	0.13140101178743427	0.0031226847613617264	0.002456306956612339	 
0.00048828125	1.2752633343948936	0.9243541404090033	1.4216792745781777	0.9417070016553784	1.1594209825346022	0.8107841730420359	0.14033352556622036	0.004035193930297234	0.14032545603972715	0.0036199447755350172	0.0023586527221745326	 
0.000244140625	1.4265702144531673	0.9554684156822776	1.6013207144583281	0.9811202456661611	1.4620708774715223	0.9278875198660326	0.1459382340845648	0.004184479275435156	0.14593531490742262	0.003992250489338855	0.0020288754654853914	 
0.0001220703125	1.5264990044869309	0.9763136111114741	1.7176797441460838	0.9951805870314387	1.609055025776999	0.9744936174815243	0.14930647598981073	0.004225540657589935	0.14930598050193677	0.004181240066204028	0.0016142008110789131	 


==> data/tests230327_1D/results_H1_rel_olme.txt <==
alpha	 P1	 P1-upw	 MsFEM	 MsFEM-SUPG	 MsFEM-B	 MsFEM-B-SUPG	 adv-MsFEM	 adv-MsFEM-B	 adv-MsFEM-PG	 adv-MsFEM-B-PG	 adv-MsFEM-P1+B
0.25	0.370528223360731	0.3705692554169497	0.020998829895960344	0.020998884964033553	0.0006277812270015966	0.0006278437828928079	0.018805795237588335	0.00038374914596068187	0.01880581956330381	0.00038374766214025325	0.00038440016774614414	 
0.125	0.36894436733107916	0.36907646049718446	0.02817468883384066	0.02817470431949799	0.0010959222923758209	0.0010960627782110465	0.02121863845302535	0.00043299983008011634	0.021218728525122993	0.00043299308026970305	0.000433699331696998	 
0.0625	0.368896677263765	0.3692638032267994	0.045442964656029074	0.045442569323770825	0.0021760078912880635	0.002176080275165398	0.027478432099709637	0.0005608136117972412	0.027478669288585448	0.0005607765528381329	0.000561554204558672	 
0.03125	0.3725700759405831	0.37351565964125544	0.08063780296314088	0.08063733303545902	0.00487190130225609	0.004870283956890497	0.041291089784151205	0.0008431566937905714	0.041290893035568696	0.0008429048683520156	0.0008434709512102133	 
0.015625	0.3874567992032954	0.38994239828128224	0.14920944755039509	0.1491896246926855	0.013159331806894204	0.0131591614069037	0.07431940325072528	0.0015209043900305144	0.0743160489398174	0.001518883133348307	0.0015169419782885432	 
0.0078125	0.42965822625709965	0.4476320818727832	0.2744389193074695	0.26837509870686416	0.04017477693591688	0.040158976256825234	0.17100804321178312	0.0035303101751364744	0.1709959715463547	0.003511116853665059	0.003483626058599451	 
0.00390625	0.6082585800487288	0.5833369844026985	0.8909781898363731	0.4676828037257576	0.11306463602931377	0.0867155421509385	0.4835983566610887	0.010302829058186474	0.483560505697311	0.010097701298725576	0.009784003538735798	 
0.001953125	2.696677827478915	0.6047241307651855	3.650002553386546	0.6354073076608927	0.7475583963718695	0.10382805594371428	1.0114453583357992	0.023514087458727358	1.0113638950270254	0.02215811425285602	0.019998516403796244	 
0.0009765625	6.744436813456952	0.44654571077247396	8.350723472864717	0.5689244442838782	3.5180514661717894	0.20417021571834224	1.5526742168477743	0.04126048836107171	1.552552152412816	0.036882549100935844	0.029004142789414007	 
0.00048828125	12.518352588745216	0.32671886144152096	14.951881558276426	0.5312766020549469	9.61417279594044	0.2718831227290603	2.120019651710408	0.06094138268573623	2.1198977450409684	0.05466732868916011	0.03560099495783196	 
0.000244140625	20.489490597836465	0.22209073248022454	24.07621089813791	0.5441952688525779	19.19397927153063	0.33554640080948983	2.909483238227807	0.08339686354486456	2.9094250402136717	0.0795638683179532	0.04039345461812303	 
0.0001220703125	31.830136479974176	0.1331124832216539	37.548229568478966	0.5581196668857253	32.34225983310589	0.3709276417612	4.115175482536765	0.11642540425339594	4.115161825902367	0.11520410522128333	0.044388232554826906	 


==> data/tests230406_adv_constant_coefficients_smallerH/results_adv_diffusion_P1/adv_diffusion_P1_H1_OLME.dat <==
diffusion	 Lin-PG
0.5	 0.0706599
0.25	 0.133426
0.125	 0.252987
0.0625	 0.459302
0.03125	 0.753686
0.015625	 2.55693
0.0078125	 7.55266
0.00390625	 15.4478


==> data/tests230406_adv_constant_coefficients_smallerH/results_adv_diffusion_P1_SUPG/adv_diffusion_P1_SUPG_H1_OLME.dat <==
diffusion	 Lin-PG
0.5	 0.0706678
0.25	 0.133479
0.125	 0.252984
0.0625	 0.455964
0.03125	 0.601836
0.015625	 0.531553
0.0078125	 0.404312
0.00390625	 0.408724


==> data/tests230406_adv_constant_coefficients_smallerH/sol_REF_norms.dat <==
diffusion	L2-norm	L2-norm-OLME	H1-norm	H1-norm-OLME
0.5	0.154067	0.1507	0.737935	0.598934
0.25	0.296075	0.287587	1.43509	1.08538
0.125	0.514254	0.491154	2.64259	1.71606
0.0625	0.753843	0.695298	4.47354	2.25342
0.03125	0.945169	0.829806	7.02977	2.64439
0.015625	1.07	0.901431	10.5215	2.92963
0.0078125	1.14286	0.941315	15.3202	3.12142
0.00390625	1.18277	0.963604	21.9873	3.24767


==> data/tests230414_adv_large_contrast_H16/results_adv_diffusion_MsFEM/adv_diffusion_MsFEM_H1_OLME.dat <==
diffusion	 Lin-PG	 Lin-Gal	 Lin-Gal-ni	 Lin-PG-wBis	 Lin-PG-wBos	 Lin-Gal-wBis	 Lin-Gal-wBos	 Lin-Gal-ni-wBis	 Lin-Gal-ni-wBos	 CR-PG	 CR-Gal	 CR-Gal-ni	 CR-PG-wBis	 CR-PG-wBos	 CR-Gal-wBis	 CR-Gal-wBos	 CR-Gal-ni-wBis	 CR-Gal-ni-wBos
4.0	 0.0113367	 0.0113483	 0.0113385	 0.0113175	 0.0113175	 0.0113189	 0.0113189	 0.0113091	 0.0113091	 0.00526752	 0.00527104	 0.0052635	 0.00524299	 0.00524227	 0.00523906	 0.00523843	 0.00523063	 0.00523
2.0	 0.0209042	 0.0209296	 0.0209111	 0.0208692	 0.0208693	 0.0208757	 0.0208756	 0.0208573	 0.0208572	 0.00984265	 0.00984735	 0.00983056	 0.00985211	 0.00984985	 0.00983876	 0.00983666	 0.00981995	 0.00981788
1.0	 0.0338628	 0.0339167	 0.0338874	 0.0338066	 0.0338064	 0.0338306	 0.0338302	 0.0338014	 0.033801	 0.0169748	 0.0169913	 0.0169517	 0.0172073	 0.0171992	 0.0171744	 0.0171668	 0.0171299	 0.0171223
0.5	 0.0446829	 0.0447759	 0.0447516	 0.0446464	 0.0446451	 0.0447139	 0.0447125	 0.0446899	 0.0446885	 0.0262114	 0.0262792	 0.0261836	 0.0275412	 0.0275057	 0.0274552	 0.0274222	 0.0273449	 0.0273128
0.25	 0.0513537	 0.0515832	 0.0515984	 0.0518682	 0.0518653	 0.0521038	 0.0521011	 0.0521199	 0.0521172	 0.0336457	 0.0338459	 0.0336193	 0.0404448	 0.040228	 0.0400835	 0.0398916	 0.0398044	 0.0396212
0.125	 0.0503239	 0.0505071	 0.0505124	 0.0545	 0.0544961	 0.0546396	 0.0546356	 0.0546475	 0.0546434	 0.0375716	 0.0369562	 0.0363279	 0.0669694	 0.0653204	 0.0637195	 0.0623887	 0.0629002	 0.0616502
0.0625	 0.115514	 0.104566	 0.104578	 0.123957	 0.123955	 0.113753	 0.11375	 0.113768	 0.113765	 0.144874	 0.116373	 0.115383	 0.215989	 0.204492	 0.175466	 0.167086	 0.173211	 0.165306
0.03125	 0.324684	 0.283971	 0.284195	 0.336729	 0.336729	 0.29767	 0.29767	 0.297887	 0.297887	 0.756032	 0.611122	 0.608252	 1.06651	 0.946412	 0.784661	 0.716894	 0.7783	 0.712286
0.015625	 0.70433	 0.562353	 0.562925	 0.726399	 0.726404	 0.589527	 0.589532	 0.590081	 0.590085	 94.0498	 1668.91	 1652.09	 113.577	 111.428	 2735.05	 2029.21	 2718.23	 2012.39


==> data/tests230414_adv_large_contrast_H16/results_adv_diffusion_MsFEM_SUPG/adv_diffusion_MsFEM_SUPG_H1_OLME.dat <==
diffusion	 Lin-PG	 Lin-Gal	 Lin-Gal-ni
4.0	 0.0113366	 0.0113492	 0.0113394
2.0	 0.0209056	 0.0209385	 0.0209201
1.0	 0.0338784	 0.0339748	 0.0339456
0.5	 0.0447514	 0.0449928	 0.0449679
0.25	 0.0516724	 0.0524333	 0.052448
0.125	 0.0513143	 0.0557885	 0.0558176
0.0625	 0.0704724	 0.0574458	 0.0574471
0.03125	 0.105218	 0.0706495	 0.0706735
0.015625	 0.1049	 0.0900698	 0.0901362


==> data/tests230414_adv_large_contrast_H16/results_adv_diffusion_P1/adv_diffusion_P1_H1_OLME.dat <==
diffusion	 Lin-PG
4.0	 0.020298
2.0	 0.0378471
1.0	 0.0630158
0.5	 0.0853911
0.25	 0.0935181
0.125	 0.0981448
0.0625	 0.0992644
0.03125	 0.103682
0.015625	 0.166118


==> data/tests230414_adv_large_contrast_H16/results_adv_diffusion_P1_SUPG/adv_diffusion_P1_SUPG_H1_OLME.dat <==
diffusion	 Lin-PG
4.0	 0.0202979
2.0	 0.0378469
1.0	 0.0630165
0.5	 0.0853995
0.25	 0.0935515
0.125	 0.0983103
0.0625	 0.100454
0.03125	 0.0955486
0.015625	 0.0841559


==> data/tests230414_adv_large_contrast_H16/results_adv_diffusion_direct/adv_diffusion_direct_H1_OLME.dat <==
diffusion	 Lin-PG	 Lin-Gal	 Lin-Gal-ni	 Lin-PG-wBis	 Lin-PG-wBos	 Lin-Gal-wBis	 Lin-Gal-wBos	 Lin-Gal-ni-wBis	 Lin-Gal-ni-wBos	 CR-PG	 CR-Gal	 CR-Gal-ni	 CR-PG-wBis	 CR-PG-wBos	 CR-Gal-wBis	 CR-Gal-wBos	 CR-Gal-ni-wBis	 CR-Gal-ni-wBos
4.0	 0.0113426	 0.0113528	 0.0113426	 0.0113215	 0.0113216	 0.0113212	 0.0113212	 0.011311	 0.011311	 0.00527257	 0.00527896	 0.00527257	 0.00521823	 0.00521787	 0.00521885	 0.00521855	 0.00521167	 0.00521138
2.0	 0.020924	 0.0209438	 0.020924	 0.020881	 0.0208811	 0.0113212	 0.0208804	 0.0208606	 0.0208606	 0.0098546	 0.00986697	 0.0098546	 0.00973623	 0.00973549	 0.00973737	 0.00973671	 0.0097234	 0.00972275
1.0	 0.033913	 0.0339458	 0.033913	 0.0338173	 0.0338173	 0.0208804	 0.0338163	 0.0337837	 0.0337835	 0.0170065	 0.0170301	 0.0170065	 0.0166791	 0.0166777	 0.0166811	 0.0166798	 0.0166543	 0.016653
0.5	 0.0447298	 0.0447577	 0.0447298	 0.0444783	 0.0444776	 0.0338165	 0.0444766	 0.0444496	 0.0444489	 0.0264711	 0.0265034	 0.0264711	 0.0253279	 0.0253253	 0.0253315	 0.0253293	 0.0252944	 0.0252923
0.25	 0.0516757	 0.051652	 0.0516757	 0.0509874	 0.0509858	 0.0444773	 0.050985	 0.0510111	 0.0510097	 0.0366183	 0.0365932	 0.0366183	 0.0324152	 0.032407	 0.032422	 0.0324148	 0.0324631	 0.0324561
0.125	 0.0527814	 0.0527614	 0.0527814	 0.0501302	 0.0501273	 0.0509863	 0.0501263	 0.0501483	 0.0501455	 0.0500022	 0.0498152	 0.0500022	 0.0352715	 0.0352204	 0.0352855	 0.0352327	 0.0356243	 0.035571
0.0625	 0.0816762	 0.0817468	 0.0816762	 0.0731047	 0.0731029	 0.0501289	 0.0731051	 0.0730092	 0.0730078	 0.0818275	 0.0812386	 0.0818275	 0.0393358	 0.0390475	 0.0393923	 0.0390918	 0.0397709	 0.0394616
0.03125	 0.162505	 0.162415	 0.162505	 0.147795	 0.147805	 0.0731061	 0.14781	 0.147846	 0.147856	 0.144518	 0.14434	 0.144518	 0.0502657	 0.0491598	 0.0505475	 0.049382	 0.0510184	 0.0498575
0.015625	 0.228243	 0.227835	 0.228243	 0.200758	 0.200794	 0.147799	 0.2008	 0.201065	 0.201099	 0.238632	 0.242229	 0.238632	 0.0642919	 0.061874	 0.0649411	 0.062293	 0.065769	 0.0633005


==> data/tests230414_adv_large_contrast_H16/sol_REF_norms.dat <==
diffusion 	 eps 	 cont 	 largeN	L2-norm	L2-norm-OLME	H1-norm	H1-norm-OLME
4	0.020944	100	2048	0.00282181	0.00281293	0.0247376	0.0218674
2	0.020944	100	2048	0.00546069	0.00543786	0.0482897	0.0409036
1	0.020944	100	2048	0.00965109	0.00958416	0.0897286	0.0686894
0.5	0.020944	100	2048	0.0144617	0.014258	0.153357	0.0949185
0.25	0.020944	100	2048	0.0184296	0.0178875	0.24061	0.10639
0.125	0.020944	100	2048	0.0210601	0.0199607	0.348495	0.111212
0.0625	0.020944	100	2048	0.0225851	0.0209574	0.45373	0.11706
0.03125	0.020944	100	2048	0.023364	0.0214462	0.503621	0.117139
0.015625	0.020944	100	4096	0.0237195	0.0216714	0.497416	0.109022


==> data/tests230414_adv_large_contrast_H8/results_adv_diffusion_MsFEM/adv_diffusion_MsFEM_H1_OLME.dat <==
diffusion	 Lin-PG	 Lin-Gal	 Lin-Gal-ni	 Lin-PG-wBis	 Lin-PG-wBos	 Lin-Gal-wBis	 Lin-Gal-wBos	 Lin-Gal-ni-wBis	 Lin-Gal-ni-wBos	 CR-PG	 CR-Gal	 CR-Gal-ni	 CR-PG-wBis	 CR-PG-wBos	 CR-Gal-wBis	 CR-Gal-wBos	 CR-Gal-ni-wBis	 CR-Gal-ni-wBos
4.0	 0.00786742	 0.0078736	 0.00786969	 0.00773392	 0.00773389	 0.00773584	 0.00773579	 0.00773189	 0.00773185	 0.00464704	 0.00464413	 0.00464609	 0.00425637	 0.0042542	 0.00425668	 0.0042545	 0.00425818	 0.00425601
2.0	 0.0139668	 0.0139815	 0.0139746	 0.0137481	 0.0137477	 0.0137553	 0.0137549	 0.0137484	 0.0137479	 0.00835939	 0.00835454	 0.00835783	 0.00790651	 0.00790017	 0.00790588	 0.00789949	 0.00790781	 0.00790144
1.0	 0.021558	 0.0215894	 0.0215809	 0.0213744	 0.0213722	 0.0213959	 0.0213938	 0.0213876	 0.0213855	 0.0138073	 0.0138051	 0.0138102	 0.014303	 0.0142859	 0.0143003	 0.0142831	 0.0143011	 0.0142839
0.5	 0.027855	 0.0279329	 0.0279291	 0.0287644	 0.0287591	 0.0288334	 0.0288283	 0.0288309	 0.0288259	 0.0190415	 0.0190575	 0.0190705	 0.0250835	 0.0250393	 0.0250671	 0.0250237	 0.0250632	 0.02502
0.25	 0.0367155	 0.036126	 0.0360884	 0.0424713	 0.0424697	 0.041925	 0.0419224	 0.0418963	 0.0418937	 0.0222518	 0.0219412	 0.0219703	 0.0474749	 0.0473355	 0.0469382	 0.0468052	 0.0468928	 0.0467616
0.125	 0.114661	 0.109283	 0.109227	 0.123907	 0.123915	 0.118895	 0.1189	 0.118848	 0.118853	 0.0811688	 0.0727843	 0.0725726	 0.130083	 0.130049	 0.119936	 0.119897	 0.119612	 0.119582
0.0625	 0.287662	 0.267539	 0.267562	 0.303349	 0.303369	 0.284402	 0.284417	 0.284429	 0.284443	 0.432867	 0.394907	 0.393993	 0.530753	 0.534783	 0.471444	 0.475185	 0.470293	 0.474064
0.03125	 0.612523	 0.537323	 0.537567	 0.643244	 0.643303	 0.572429	 0.572476	 0.572667	 0.572714	 433.166	 3303.01	 3291.25	 541.107	 560.075	 3900.37	 4024.97	 3888.61	 4013.21
0.015625	 1.31422	 1.04596	 1.04663	 1.37737	 1.37763	 1.12438	 1.12458	 1.12503	 1.12522	 6.95002	 16.2321	 16.1834	 7.47786	 9.03282	 18.6724	 21.5657	 18.6236	 21.517


==> data/tests230414_adv_large_contrast_H8/results_adv_diffusion_MsFEM_SUPG/adv_diffusion_MsFEM_SUPG_H1_OLME.dat <==
diffusion	 Lin-PG	 Lin-Gal	 Lin-Gal-ni
4.0	 0.00786693	 0.00787829	 0.0078744
2.0	 0.0139722	 0.0140209	 0.014014
1.0	 0.0216036	 0.0217907	 0.0217818
0.5	 0.0280421	 0.0287477	 0.0287435
0.25	 0.0328432	 0.0328412	 0.0328291
0.125	 0.0637187	 0.0389261	 0.0388896
0.0625	 0.0836001	 0.0520421	 0.0520193
0.03125	 0.0751795	 0.0682193	 0.0682111
0.015625	 0.0840803	 0.0773608	 0.0773622


==> data/tests230414_adv_large_contrast_H8/results_adv_diffusion_P1/adv_diffusion_P1_H1_OLME.dat <==
diffusion	 Lin-PG
4.0	 0.018646
2.0	 0.0339146
1.0	 0.0539427
0.5	 0.0705482
0.25	 0.0817479
0.125	 0.0882761
0.0625	 0.0955292
0.03125	 0.130851
0.015625	 0.22179


==> data/tests230414_adv_large_contrast_H8/results_adv_diffusion_P1_SUPG/adv_diffusion_P1_SUPG_H1_OLME.dat <==
diffusion	 Lin-PG
4.0	 0.0186456
2.0	 0.0339138
1.0	 0.0539437
0.5	 0.07057
0.25	 0.081867
0.125	 0.0887387
0.0625	 0.0916713
0.03125	 0.0898437
0.015625	 0.0790758


==> data/tests230414_adv_large_contrast_H8/results_adv_diffusion_direct/adv_diffusion_direct_H1_OLME.dat <==
diffusion	 Lin-PG	 Lin-Gal	 Lin-Gal-ni	 Lin-PG-wBis	 Lin-PG-wBos	 Lin-Gal-wBis	 Lin-Gal-wBos	 Lin-Gal-ni-wBis	 Lin-Gal-ni-wBos	 CR-PG	 CR-Gal	 CR-Gal-ni	 CR-PG-wBis	 CR-PG-wBos	 CR-Gal-wBis	 CR-Gal-wBos	 CR-Gal-ni-wBis	 CR-Gal-ni-wBos
4.0	 0.00789109	 0.00789671	 0.00789109	 0.00773369	 0.0077338	 0.00773334	 0.00773345	 0.00772764	 0.00772776	 0.00474813	 0.0047445	 0.00474813	 0.0041737	 0.0041724	 0.00417509	 0.00417377	 0.0041791	 0.00417778
2.0	 0.0140536	 0.0140662	 0.0140536	 0.0137254	 0.0137255	 0.00773334	 0.013725	 0.013712	 0.0137122	 0.0087458	 0.00873673	 0.0087458	 0.00747912	 0.00747594	 0.0074811	 0.00747792	 0.00749301	 0.00748982
1.0	 0.0218824	 0.0219021	 0.0218824	 0.0211416	 0.0211417	 0.0137248	 0.0211409	 0.0211209	 0.0211214	 0.0152982	 0.0152762	 0.0152982	 0.0122711	 0.0122627	 0.0122728	 0.0122648	 0.0123119	 0.0123038
0.5	 0.0294353	 0.0294441	 0.0294353	 0.0273665	 0.027368	 0.0211405	 0.0273668	 0.0273584	 0.0273601	 0.0252449	 0.0251804	 0.0252449	 0.0173325	 0.0173053	 0.0173338	 0.0173065	 0.0174987	 0.0174703
0.25	 0.0405698	 0.0406791	 0.0405698	 0.032934	 0.0329356	 0.0273651	 0.0329374	 0.032801	 0.032804	 0.0420757	 0.0419372	 0.0420757	 0.0214228	 0.0212981	 0.0214287	 0.0212893	 0.022076	 0.0219259
0.125	 0.0962453	 0.0965605	 0.0962453	 0.0804362	 0.0804393	 0.0329338	 0.0804512	 0.0800495	 0.0800583	 0.0749782	 0.074795	 0.0749782	 0.0260548	 0.0254751	 0.0260882	 0.0254369	 0.0276514	 0.0269229
0.0625	 0.185756	 0.186141	 0.185756	 0.157806	 0.157858	 0.0804401	 0.157881	 0.157304	 0.157366	 0.138066	 0.137588	 0.138066	 0.0356198	 0.0332434	 0.0358591	 0.0332602	 0.0381072	 0.0353752
0.03125	 0.250291	 0.250467	 0.250291	 0.205921	 0.206093	 0.15781	 0.206131	 0.205471	 0.205653	 0.259095	 0.261367	 0.259095	 0.0565956	 0.0484123	 0.0579994	 0.0492069	 0.0604666	 0.0521007
0.015625	 0.281252	 0.280697	 0.281252	 0.214861	 0.215179	 0.20592	 0.215234	 0.214635	 0.214932	 0.433741	 0.441399	 0.433741	 0.0826616	 0.0651458	 0.0860678	 0.0670282	 0.0878615	 0.0702216


==> data/tests230414_adv_large_contrast_H8/sol_REF_norms.dat <==
diffusion 	 eps 	 cont 	 largeN	L2-norm	L2-norm-OLME	H1-norm	H1-norm-OLME
4	0.020944	100	2048	0.00282181	0.00276344	0.0247376	0.0200554
2	0.020944	100	2048	0.00546069	0.00531551	0.0482897	0.0366506
1	0.020944	100	2048	0.00965109	0.00925777	0.0897286	0.058974
0.5	0.020944	100	2048	0.0144617	0.013444	0.153357	0.0787679
0.25	0.020944	100	2048	0.0184296	0.0163408	0.24061	0.0931725
0.125	0.020944	100	2048	0.0210601	0.0178947	0.348495	0.103665
0.0625	0.020944	100	2048	0.0225851	0.0187447	0.45373	0.109533
0.03125	0.020944	100	2048	0.023364	0.0192033	0.503621	0.109598
0.015625	0.020944	100	4096	0.0237195	0.0194168	0.497416	0.101981


==> data/tests230414_adv_nonconstant_normalized/results_adv_diffusion_MsFEM/adv_diffusion_MsFEM_H1_OLME.dat <==
diffusion	 Lin-PG	 Lin-Gal	 Lin-Gal-ni	 Lin-PG-wBis	 Lin-PG-wBos	 Lin-Gal-wBis	 Lin-Gal-wBos	 Lin-Gal-ni-wBis	 Lin-Gal-ni-wBos	 CR-PG	 CR-Gal	 CR-Gal-ni	 CR-PG-wBis	 CR-PG-wBos	 CR-Gal-wBis	 CR-Gal-wBos	 CR-Gal-ni-wBis	 CR-Gal-ni-wBos
0.5	 0.0909787	 0.0909744	 0.0909784	 0.0862013	 0.0862007	 0.086201	 0.0862005	 0.0862051	 0.0862045	 0.0921013	 0.0921024	 0.0921017	 0.0827197	 0.082717	 0.0827202	 0.0827173	 0.0827187	 0.0827158
0.25	 0.170202	 0.170195	 0.170201	 0.162246	 0.162244	 0.162245	 0.162242	 0.162251	 0.162248	 0.172416	 0.172411	 0.172415	 0.157703	 0.157692	 0.157702	 0.157691	 0.157705	 0.157694
0.125	 0.311949	 0.311943	 0.311945	 0.302647	 0.302638	 0.302643	 0.302634	 0.302644	 0.302635	 0.320212	 0.320177	 0.3202	 0.306425	 0.306408	 0.306413	 0.306396	 0.306433	 0.306416
0.0625	 0.543012	 0.542966	 0.542975	 0.545831	 0.545808	 0.545793	 0.54577	 0.545799	 0.545777	 0.565193	 0.565053	 0.565121	 0.58416	 0.5842	 0.584095	 0.584134	 0.584155	 0.584194
0.03125	 0.886775	 0.885139	 0.885233	 0.956404	 0.956353	 0.954969	 0.954918	 0.955052	 0.955001	 0.755842	 0.754857	 0.75504	 0.954788	 0.954938	 0.954172	 0.954324	 0.954316	 0.95447
0.015625	 2.71877	 2.70967	 2.70971	 2.87246	 2.87237	 2.86384	 2.86376	 2.86388	 2.86379	 0.80019	 0.794139	 0.79458	 1.65399	 1.65385	 1.65127	 1.65118	 1.65153	 1.65145
0.0078125	 7.83873	 7.81738	 7.81714	 8.09116	 8.09101	 8.06994	 8.06979	 8.0697	 8.06955	 3.42401	 3.40334	 3.40336	 4.60734	 4.61528	 4.59229	 4.6	 4.59247	 4.60023
0.00390625	 16.2058	 16.1569	 16.1562	 16.7219	 16.7215	 16.6722	 16.6718	 16.6715	 16.6712	 20.6904	 20.9613	 20.9597	 21.4852	 21.5806	 21.7396	 21.8301	 21.7384	 21.8289
0.001953125	 29.2563	 29.1374	 29.1361	 30.4415	 30.4407	 30.3175	 30.3167	 30.3162	 30.3155	 127872.0	 175113.0	 175091.0	 123930.0	 123496.0	 169623.0	 169305.0	 169601.0	 169284.0
0.0009765625	 54.0996	 53.8261	 53.8238	 56.8766	 56.8746	 56.5746	 56.5727	 56.5724	 56.5705	 3426390.0	 4337790.0	 4337590.0	 2774100.0	 3366210.0	 3513530.0	 4269180.0	 3513330.0	 4268990.0
0.00048828125	 54.0996	 53.8261	 53.8238	 56.8766	 56.8746	 56.5746	 56.5727	 56.5724	 56.5705	 3426390.0	 4337790.0	 4337590.0	 2774100.0	 3366210.0	 3513530.0	 4269180.0	 3513330.0	 4268990.0


==> data/tests230414_adv_nonconstant_normalized/results_adv_diffusion_MsFEM_SUPG/adv_diffusion_MsFEM_SUPG_H1.dat <==
diffusion	 Lin-PG	 Lin-Gal	 Lin-Gal-ni
0.5	 0.111183	 0.111182	 0.111185
0.25	 0.226262	 0.226273	 0.22628
0.125	 0.498476	 0.498591	 0.498601
0.0625	 1.23527	 1.23618	 1.23619
0.03125	 3.15165	 3.15691	 3.15692
0.015625	 7.13729	 7.14915	 7.14916
0.0078125	 13.2945	 13.2954	 13.2954
0.00390625	 21.3978	 21.3794	 21.3794
0.001953125	 32.0693	 32.0412	 32.0412
0.0009765625	 47.0688	 47.0378	 47.0378


==> data/tests230414_adv_nonconstant_normalized/results_adv_diffusion_MsFEM_SUPG/adv_diffusion_MsFEM_SUPG_H1_OLME.dat <==
diffusion	 Lin-PG	 Lin-Gal	 Lin-Gal-ni
0.5	 0.0909853	 0.0909843	 0.0909881
0.25	 0.170308	 0.170319	 0.170326
0.125	 0.3121	 0.312167	 0.312176
0.0625	 0.537609	 0.5379	 0.537897
0.03125	 0.703594	 0.708465	 0.708424
0.015625	 0.560808	 0.609035	 0.608939
0.0078125	 0.436616	 0.432701	 0.432612
0.00390625	 0.919537	 0.683519	 0.683473
0.001953125	 1.3695	 1.02444	 1.02439
0.0009765625	 1.68099	 1.25344	 1.25338


==> data/tests230414_adv_nonconstant_normalized/results_adv_diffusion_P1/adv_diffusion_P1_H1_OLME.dat <==
diffusion	 Lin-PG
0.5	 0.221386
0.25	 0.406138
0.125	 0.665976
0.0625	 0.933623
0.03125	 1.13171
0.015625	 2.37942
0.0078125	 6.90695
0.00390625	 14.5819
0.001953125	 26.3869
0.0009765625	 48.2823
0.00048828125	 48.2823


==> data/tests230414_adv_nonconstant_normalized/results_adv_diffusion_P1_SUPG/adv_diffusion_P1_SUPG_H1.dat <==
diffusion	 Lin-PG
0.5	 0.255069
0.25	 0.497558
0.125	 0.944692
0.0625	 1.80881
0.03125	 3.70386
0.015625	 7.54635
0.0078125	 13.544
0.00390625	 21.5284
0.001953125	 32.111
0.0009765625	 47.043


==> data/tests230414_adv_nonconstant_normalized/results_adv_diffusion_P1_SUPG/adv_diffusion_P1_SUPG_H1_OLME.dat <==
diffusion	 Lin-PG
0.5	 0.221413
0.25	 0.406573
0.125	 0.667969
0.0625	 0.9369
0.03125	 1.08859
0.015625	 1.03574
0.0078125	 0.973617
0.00390625	 1.23009
0.001953125	 1.55623
0.0009765625	 1.76431


==> data/tests230414_adv_nonconstant_normalized/results_adv_diffusion_direct/adv_diffusion_direct_H1.dat <==
diffusion	 Lin-PG	 Lin-Gal	 Lin-Gal-ni	 Lin-PG-wBis	 Lin-PG-wBos	 Lin-Gal-wBis	 Lin-Gal-wBos	 Lin-Gal-ni-wBis	 Lin-Gal-ni-wBos	 CR-PG	 CR-Gal	 CR-Gal-ni	 CR-PG-wBis	 CR-PG-wBos	 CR-Gal-wBis	 CR-Gal-wBos	 CR-Gal-ni-wBis	 CR-Gal-ni-wBos
0.5	 0.11132	 0.111319	 0.11132	 0.105881	 0.105881	 0.105881	 0.105882	 0.105882	 0.105882	 0.110183	 0.11017	 0.110183	 0.0986748	 0.0986746	 0.0986754	 0.0986758	 0.0986902	 0.0986906
0.25	 0.225422	 0.225424	 0.225422	 0.214694	 0.214695	 0.214694	 0.214695	 0.214693	 0.214694	 0.223955	 0.223908	 0.223955	 0.201495	 0.201493	 0.201496	 0.201498	 0.201553	 0.201555
0.125	 0.488395	 0.488397	 0.488395	 0.468719	 0.468721	 0.468719	 0.468721	 0.468721	 0.468723	 0.491374	 0.491245	 0.491374	 0.451072	 0.451067	 0.451074	 0.451087	 0.451244	 0.451257
0.0625	 1.18684	 1.18684	 1.18684	 1.15494	 1.15495	 1.15494	 1.15495	 1.15495	 1.15496	 1.18969	 1.18932	 1.18969	 1.12444	 1.12444	 1.12444	 1.12452	 1.12494	 1.12501
0.03125	 3.04019	 3.04014	 3.04019	 2.99198	 2.992	 2.99198	 2.992	 2.99207	 2.99209	 2.78051	 2.7792	 2.78051	 2.67224	 2.67228	 2.67223	 2.67253	 2.67391	 2.6742
0.015625	 7.16952	 7.16892	 7.16952	 7.09444	 7.09451	 7.09443	 7.09453	 7.09516	 7.09525	 5.12791	 5.1244	 5.12791	 4.90543	 4.9054	 4.90541	 4.90611	 4.90999	 4.91066
0.0078125	 13.9283	 13.9263	 13.9283	 13.801	 13.8012	 13.801	 13.8013	 13.8035	 13.8037	 7.30798	 7.29869	 7.30798	 6.73218	 6.73064	 6.73212	 6.73219	 6.74271	 6.7426
0.00390625	 22.4602	 22.4567	 22.4602	 22.2321	 22.232	 22.2321	 22.2322	 22.2367	 22.2368	 9.75891	 9.70855	 9.75891	 8.17352	 8.16689	 8.17339	 8.16997	 8.20865	 8.20486
0.001953125	 32.7301	 32.7268	 32.7301	 32.3242	 32.3226	 32.3242	 32.323	 32.3305	 32.3291	 14.0498	 13.8498	 14.0498	 9.67428	 9.65576	 9.67406	 9.66184	 9.77609	 9.76521
0.0009765625	 46.3052	 46.3071	 46.3052	 45.6125	 45.6075	 45.6125	 45.6076	 45.6175	 45.612	 22.8784	 22.3312	 22.8784	 10.72	 10.6729	 10.7201	 10.6855	 10.9853	 10.9662


==> data/tests230414_adv_nonconstant_normalized/results_adv_diffusion_direct/adv_diffusion_direct_H1_OLME.dat <==
diffusion	 Lin-PG	 Lin-Gal	 Lin-Gal-ni	 Lin-PG-wBis	 Lin-PG-wBos	 Lin-Gal-wBis	 Lin-Gal-wBos	 Lin-Gal-ni-wBis	 Lin-Gal-ni-wBos	 CR-PG	 CR-Gal	 CR-Gal-ni	 CR-PG-wBis	 CR-PG-wBos	 CR-Gal-wBis	 CR-Gal-wBos	 CR-Gal-ni-wBis	 CR-Gal-ni-wBos
0.5	 0.0916976	 0.091697	 0.0916976	 0.0858643	 0.0858647	 0.0858643	 0.0858648	 0.0858649	 0.0858653	 0.0935576	 0.0935421	 0.0935576	 0.0817122	 0.0817128	 0.0817121	 0.0817132	 0.0817303	 0.0817315
0.25	 0.17232	 0.172323	 0.17232	 0.159864	 0.159865	 0.159864	 0.159865	 0.159862	 0.159863	 0.176543	 0.176483	 0.176543	 0.151268	 0.151267	 0.151268	 0.151269	 0.151343	 0.151345
0.125	 0.31681	 0.316819	 0.31681	 0.289538	 0.289541	 0.289537	 0.289541	 0.289533	 0.289536	 0.328317	 0.328136	 0.328317	 0.273036	 0.273031	 0.273036	 0.273044	 0.27329	 0.273298
0.0625	 0.560561	 0.560723	 0.560561	 0.497089	 0.497096	 0.497088	 0.497096	 0.496922	 0.49693	 0.589866	 0.589325	 0.589866	 0.463124	 0.463114	 0.463122	 0.463166	 0.463949	 0.463991
0.03125	 0.950837	 0.95218	 0.950837	 0.782908	 0.78294	 0.782909	 0.782945	 0.781301	 0.781335	 0.949927	 0.948235	 0.949927	 0.618091	 0.617964	 0.618087	 0.618095	 0.621078	 0.621065
0.015625	 2.44102	 2.44386	 2.44102	 2.13902	 2.13925	 2.13902	 2.13928	 2.13575	 2.13601	 1.55547	 1.55178	 1.55547	 0.662806	 0.661575	 0.662803	 0.661807	 0.671083	 0.669809
0.0078125	 6.05078	 6.05421	 6.05078	 5.5131	 5.5142	 5.5131	 5.51432	 5.50925	 5.51045	 2.7926	 2.78006	 2.7926	 0.578559	 0.573097	 0.578589	 0.573592	 0.597284	 0.589204
0.00390625	 10.6927	 10.7003	 10.6927	 9.60088	 9.60465	 9.60087	 9.60492	 9.59218	 9.59608	 5.17811	 5.11113	 5.17811	 0.486081	 0.464033	 0.486189	 0.465748	 0.577476	 0.543591
0.001953125	 15.6851	 15.7041	 15.6851	 13.5649	 13.574	 13.5649	 13.5744	 13.5425	 13.5514	 9.73725	 9.51483	 9.73725	 0.569148	 0.488328	 0.569011	 0.494165	 0.891591	 0.820798
0.0009765625	 21.7664	 21.8028	 21.7664	 17.9947	 18.012	 17.9947	 18.0124	 17.9494	 17.9654	 18.9105	 18.3946	 18.9105	 0.909613	 0.687627	 0.90782	 0.694069	 1.64792	 1.54608


==> data/tests230414_adv_nonconstant_normalized/sol_REF_norms.dat <==
diffusion 	 eps 	 cont 	 largeN	L2-norm	L2-norm-OLME	H1-norm	H1-norm-OLME
0.5	0.0078125	7	2048	0.166578	0.166004	0.827174	0.730278
0.25	0.0078125	7	2048	0.318882	0.317369	1.6008	1.34554
0.125	0.0078125	7	2048	0.547037	0.54254	2.91709	2.18459
0.0625	0.0078125	7	2048	0.790671	0.777248	4.88587	2.89517
0.03125	0.0078125	7	2048	0.985103	0.950858	7.63446	3.1451
0.015625	0.0078125	7	2048	1.11523	1.04854	11.3982	3.22063
0.0078125	0.0078125	7	2048	1.1937	1.0961	16.5594	3.39123
0.00390625	0.0078125	7	2048	1.23801	1.12074	23.6836	3.51444
0.00195312	0.0078125	7	2048	1.26198	1.13418	33.6303	3.58666
0.000976562	0.0078125	7	4096	1.27463	1.14137	48.1034	3.62246

